Class-Incremental Learning with Repetition

Real-world data streams naturally include the repetition of previous concepts. From a Continual Learning (CL) perspective, repetition is a property of the environment and, unlike replay, cannot be controlled by the agent. Nowadays, the Class-Incremental (CI) scenario represents the leading test-bed for assessing and comparing CL strategies. This scenario type is very easy to use, but it never allows revisiting previously seen classes, thus completely neglecting the role of repetition. We focus on the family of Class-Incremental with Repetition (CIR) scenario, where repetition is embedded in the definition of the stream. We propose two stochastic stream generators that produce a wide range of CIR streams starting from a single dataset and a few interpretable control parameters. We conduct the first comprehensive evaluation of repetition in CL by studying the behavior of existing CL strategies under different CIR streams. We then present a novel replay strategy that exploits repetition and counteracts the natural imbalance present in the stream. On both CIFAR100 and TinyImageNet, our strategy outperforms other replay approaches, which are not designed for environments with repetition.

==> figures/sampling_based/longstream_pr_seen_naive.csv <==
"TrainingExperience","Naive_cifar-100_s2_0925104057 - _step","Naive_cifar-100_s2_0925104057 - _step__MIN","Naive_cifar-100_s2_0925104057 - _step__MAX","Naive_cifar-100_s2_0925104057 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s2_0925104057 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s2_0925104057 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s2_0925013516 - _step","Naive_cifar-100_s2_0925013516 - _step__MIN","Naive_cifar-100_s2_0925013516 - _step__MAX","Naive_cifar-100_s2_0925013516 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s2_0925013516 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s2_0925013516 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s1_0923164502 - _step","Naive_cifar-100_s1_0923164502 - _step__MIN","Naive_cifar-100_s1_0923164502 - _step__MAX","Naive_cifar-100_s1_0923164502 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s1_0923164502 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s1_0923164502 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s1_0923064659 - _step","Naive_cifar-100_s1_0923064659 - _step__MIN","Naive_cifar-100_s1_0923064659 - _step__MAX","Naive_cifar-100_s1_0923064659 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s1_0923064659 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s1_0923064659 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s1_0922213046 - _step","Naive_cifar-100_s1_0922213046 - _step__MIN","Naive_cifar-100_s1_0922213046 - _step__MAX","Naive_cifar-100_s1_0922213046 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s1_0922213046 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s1_0922213046 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s2_0922114845 - _step","Naive_cifar-100_s2_0922114845 - _step__MIN","Naive_cifar-100_s2_0922114845 - _step__MAX","Naive_cifar-100_s2_0922114845 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s2_0922114845 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s2_0922114845 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s2_0922113946 - _step","Naive_cifar-100_s2_0922113946 - _step__MIN","Naive_cifar-100_s2_0922113946 - _step__MAX","Naive_cifar-100_s2_0922113946 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s2_0922113946 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s2_0922113946 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s1_0922120558 - _step","Naive_cifar-100_s1_0922120558 - _step__MIN","Naive_cifar-100_s1_0922120558 - _step__MAX","Naive_cifar-100_s1_0922120558 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s1_0922120558 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s1_0922120558 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s0_0919011837 - _step","Naive_cifar-100_s0_0919011837 - _step__MIN","Naive_cifar-100_s0_0919011837 - _step__MAX","Naive_cifar-100_s0_0919011837 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s0_0919011837 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s0_0919011837 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX","Naive_cifar-100_s0_0918144213 - _step","Naive_cifar-100_s0_0918144213 - _step__MIN","Naive_cifar-100_s0_0918144213 - _step__MAX","Naive_cifar-100_s0_0918144213 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000","Naive_cifar-100_s0_0918144213 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MIN","Naive_cifar-100_s0_0918144213 - Top1_SeenClassesAcc_Experience-AVG/eval_phase/test_stream/Task000__MAX"
"0","640","640","640","0.5118181888352741","0.5118181888352741","0.5118181888352741","640","640","640","0.3854545419189063","0.3854545419189063","0.3854545419189063","640","640","640","0.4145454518835653","0.4145454518835653","0.4145454518835653","640","640","640","0.35545454716140573","0.35545454716140573","0.35545454716140573","640","640","640","0.375454543158412","0.375454543158412","0.375454543158412","640","640","640","0.5463636300780557","0.5463636300780557","0.5463636300780557","640","640","640","0.5027272816408764","0.5027272816408764","0.5027272816408764","640","640","640","0.3890909091992812","0.3890909091992812","0.3890909091992812","640","640","640","0.4649999911586444","0.4649999911586444","0.4649999911586444","640","640","640","0.3274999995095034","0.3274999995095034","0.3274999995095034"
"1","1280","1280","1280","0.46526315965150533","0.46526315965150533","0.46526315965150533","1280","1280","1280","0.376842106643476","0.376842106643476","0.376842106643476","1280","1280","1280","0.333478256493159","0.333478256493159","0.333478256493159","1280","1280","1280","0.39565217389684654","0.39565217389684654","0.39565217389684654","1280","1280","1280","0.3278260882134023","0.3278260882134023","0.3278260882134023","1280","1280","1280","0.34105263023000015","0.34105263023000015","0.34105263023000015","1280","1280","1280","0.29736842136634023","0.29736842136634023","0.29736842136634023","1280","1280","1280","0.15347826286502506","0.15347826286502506","0.15347826286502506","1280","1280","1280","0.3045833338207255","0.3045833338207255","0.3045833338207255","1280","1280","1280","0.3337499995250255","0.3337499995250255","0.3337499995250255"
"2","1920","1920","1920","0.43107142565505846","0.43107142565505846","0.43107142565505846","1920","1920","1920","0.30392857108797344","0.30392857108797344","0.30392857108797344","1920","1920","1920","0.26137931143929216","0.26137931143929216","0.26137931143929216","1920","1920","1920","0.37965516829542045","0.37965516829542045","0.37965516829542045","1920","1920","1920","0.2024137916621463","0.2024137916621463","0.2024137916621463","1920","1920","1920","0.35214285811941537","0.35214285811941537","0.35214285811941537","1920","1920","1920","0.1535714284649917","0.1535714284649917","0.1535714284649917","1920","1920","1920","0.20344827503993593","0.20344827503993593","0.20344827503993593","1920","1920","1920","0.22548387157580546","0.22548387157580546","0.22548387157580546","1920","1920","1920","0.41451612607606","0.41451612607606","0.41451612607606"
"3","2560","2560","2560","0.3211764712434481","0.3211764712434481","0.3211764712434481","2560","2560","2560","0.29676470467272925","0.29676470467272925","0.29676470467272925","2560","2560","2560","0.21542857252061368","0.21542857252061368","0.21542857252061368","2560","2560","2560","0.37285714149475097","0.37285714149475097","0.37285714149475097","2560","2560","2560","0.19171428552695682","0.19171428552695682","0.19171428552695682","2560","2560","2560","0.4311764682917034","0.4311764682917034","0.4311764682917034","2560","2560","2560","0.23411764555117665","0.23411764555117665","0.23411764555117665","2560","2560","2560","0.16228571449007306","0.16228571449007306","0.16228571449007306","2560","2560","2560","0.3629729724615007","0.3629729724615007","0.3629729724615007","2560","2560","2560","0.43351351338866595","0.43351351338866595","0.43351351338866595"
"4","3200","3200","3200","0.3834883705821148","0.3834883705821148","0.3834883705821148","3200","3200","3200","0.2844186075205027","0.2844186075205027","0.2844186075205027","3200","3200","3200","0.3951219522008082","0.3951219522008082","0.3951219522008082","3200","3200","3200","0.2939024395877268","0.2939024395877268","0.2939024395877268","3200","3200","3200","0.27243902625107186","0.27243902625107186","0.27243902625107186","3200","3200","3200","0.30627907136845034","0.30627907136845034","0.30627907136845034","3200","3200","3200","0.2051162823688152","0.2051162823688152","0.2051162823688152","3200","3200","3200","0.13731707250926553","0.13731707250926553","0.13731707250926553","3200","3200","3200","0.4814634134584084","0.4814634134584084","0.4814634134584084","3200","3200","3200","0.35634146267321054","0.35634146267321054","0.35634146267321054"
"5","3840","3840","3840","0.3113207557713086","0.3113207557713086","0.3113207557713086","3840","3840","3840","0.22320754727664985","0.22320754727664985","0.22320754727664985","3840","3840","3840","0.4327999997138977","0.4327999997138977","0.4327999997138977","3840","3840","3840","0.35100000124424696","0.35100000124424696","0.35100000124424696","3840","3840","3840","0.17800000056624413","0.17800000056624413","0.17800000056624413","3840","3840","3840","0.34018867940835235","0.34018867940835235","0.34018867940835235","3840","3840","3840","0.1800000026540936","0.1800000026540936","0.1800000026540936","3840","3840","3840","0.11700000107288361","0.11700000107288361","0.11700000107288361","3840","3840","3840","0.5263999989628791","0.5263999989628791","0.5263999989628791","3840","3840","3840","0.33619999915361404","0.33619999915361404","0.33619999915361404"
"6","4480","4480","4480","0.35754098489758424","0.35754098489758424","0.35754098489758424","4480","4480","4480","0.26836065352573746","0.26836065352573746","0.26836065352573746","4480","4480","4480","0.42384615468864256","0.42384615468864256","0.42384615468864256","4480","4480","4480","0.3938461530667085","0.3938461530667085","0.3938461530667085","4480","4480","4480","0.20173076941416815","0.20173076941416815","0.20173076941416815","4480","4480","4480","0.4206557380432477","0.4206557380432477","0.4206557380432477","4480","4480","4480","0.16098360644012202","0.16098360644012202","0.16098360644012202","4480","4480","4480","0.08576923085806462","0.08576923085806462","0.08576923085806462","4480","4480","4480","0.5460784300869587","0.5460784300869587","0.5460784300869587","4480","4480","4480","0.38666666521891657","0.38666666521891657","0.38666666521891657"
"7","5120","5120","5120","0.4519117648220238","0.4519117648220238","0.4519117648220238","5120","5120","5120","0.2377941163311548","0.2377941163311548","0.2377941163311548","5120","5120","5120","0.4814285710453987","0.4814285710453987","0.4814285710453987","5120","5120","5120","0.40928571162346217","0.40928571162346217","0.40928571162346217","5120","5120","5120","0.22392857261002064","0.22392857261002064","0.22392857261002064","5120","5120","5120","0.3622058796805932","0.3622058796805932","0.3622058796805932","5120","5120","5120","0.11279411854989388","0.11279411854989388","0.11279411854989388","5120","5120","5120","0.06392857139664036","0.06392857139664036","0.06392857139664036","5120","5120","5120","0.43898305293740864","0.43898305293740864","0.43898305293740864","5120","5120","5120","0.4147457622812461","0.4147457622812461","0.4147457622812461"
"8","5760","5760","5760","0.4673611117112968","0.4673611117112968","0.4673611117112968","5760","5760","5760","0.23624999901383287","0.23624999901383287","0.23624999901383287","5760","5760","5760","0.43442622865321207","0.43442622865321207","0.43442622865321207","5760","5760","5760","0.2767213104506496","0.2767213104506496","0.2767213104506496","5760","5760","5760","0.2132786875438006","0.2132786875438006","0.2132786875438006","5760","5760","5760","0.30861111350047093","0.30861111350047093","0.30861111350047093","5760","5760","5760","0.11791666804088487","0.11791666804088487","0.11791666804088487","5760","5760","5760","0.1175409833915898","0.1175409833915898","0.1175409833915898","5760","5760","5760","0.4956923056107301","0.4956923056107301","0.4956923056107301","5760","5760","5760","0.4055384624749422","0.4055384624749422","0.4055384624749422"
"9","6400","6400","6400","0.331315789175661","0.331315789175661","0.331315789175661","6400","6400","6400","0.16328947341657782","0.16328947341657782","0.16328947341657782","6400","6400","6400","0.4460937494877726","0.4460937494877726","0.4460937494877726","6400","6400","6400","0.4032812519581057","0.4032812519581057","0.4032812519581057","6400","6400","6400","0.29593749856576324","0.29593749856576324","0.29593749856576324","6400","6400","6400","0.3405263170746988","0.3405263170746988","0.3405263170746988","6400","6400","6400","0.06671052543740523","0.06671052543740523","0.06671052543740523","6400","6400","6400","0.09921875037252903","0.09921875037252903","0.09921875037252903","6400","6400","6400","0.4852173883413923","0.4852173883413923","0.4852173883413923","6400","6400","6400","0.3362318828863942","0.3362318828863942","0.3362318828863942"
"10","7040","7040","7040","0.42189873443751397","0.42189873443751397","0.42189873443751397","7040","7040","7040","0.20734177133705042","0.20734177133705042","0.20734177133705042","7040","7040","7040","0.43710144911555276","0.43710144911555276","0.43710144911555276","7040","7040","7040","0.39217391423881054","0.39217391423881054","0.39217391423881054","7040","7040","7040","0.05028985546010992","0.05028985546010992","0.05028985546010992","7040","7040","7040","0.3608860769603826","0.3608860769603826","0.3608860769603826","7040","7040","7040","0.08316455611699744","0.08316455611699744","0.08316455611699744","7040","7040","7040","0.10275362324023592","0.10275362324023592","0.10275362324023592","7040","7040","7040","0.48639999856551486","0.48639999856551486","0.48639999856551486","7040","7040","7040","0.3437333332747221","0.3437333332747221","0.3437333332747221"
"11","7680","7680","7680","0.45499999858438966","0.45499999858438966","0.45499999858438966","7680","7680","7680","0.20587499861139805","0.20587499861139805","0.20587499861139805","7680","7680","7680","0.47351351289733035","0.47351351289733035","0.47351351289733035","7680","7680","7680","0.42891891872057236","0.42891891872057236","0.42891891872057236","7680","7680","7680","0.24067567543101473","0.24067567543101473","0.24067567543101473","7680","7680","7680","0.3492499986663461","0.3492499986663461","0.3492499986663461","7680","7680","7680","0.1081250011920929","0.1081250011920929","0.1081250011920929","7680","7680","7680","0.15094594576874296","0.15094594576874296","0.15094594576874296","7680","7680","7680","0.4767088590166237","0.4767088590166237","0.4767088590166237","7680","7680","7680","0.3408860754268833","0.3408860754268833","0.3408860754268833"
"12","8320","8320","8320","0.4762195103415629","0.4762195103415629","0.4762195103415629","8320","8320","8320","0.22768292669206858","0.22768292669206858","0.22768292669206858","8320","8320","8320","0.451710524821752","0.451710524821752","0.451710524821752","8320","8320","8320","0.41105262986629415","0.41105262986629415","0.41105262986629415","8320","8320","8320","0.18605263293475696","0.18605263293475696","0.18605263293475696","8320","8320","8320","0.37280487800698453","0.37280487800698453","0.37280487800698453","8320","8320","8320","0.10634146460400122","0.10634146460400122","0.10634146460400122","8320","8320","8320","0.0917105274765115","0.0917105274765115","0.0917105274765115","8320","8320","8320","0.5068749964237214","0.5068749964237214","0.5068749964237214","8320","8320","8320","0.35974999917671086","0.35974999917671086","0.35974999917671086"
"13","8960","8960","8960","0.4295180721814374","0.4295180721814374","0.4295180721814374","8960","8960","8960","0.24277108425207167","0.24277108425207167","0.24277108425207167","8960","8960","8960","0.4786249976605177","0.4786249976605177","0.4786249976605177","8960","8960","8960","0.3964999983552843","0.3964999983552843","0.3964999983552843","8960","8960","8960","0.21312499966006726","0.21312499966006726","0.21312499966006726","8960","8960","8960","0.3831325288278511","0.3831325288278511","0.3831325288278511","8960","8960","8960","0.08409638624324138","0.08409638624324138","0.08409638624324138","8960","8960","8960","0.09124999877531081","0.09124999877531081","0.09124999877531081","8960","8960","8960","0.4624999975785613","0.4624999975785613","0.4624999975785613","8960","8960","8960","0.4347499986179173","0.4347499986179173","0.4347499986179173"
"14","9600","9600","9600","0.4775581389319065","0.4775581389319065","0.4775581389319065","9600","9600","9600","0.2004651181226553","0.2004651181226553","0.2004651181226553","9600","9600","9600","0.47444444554455484","0.47444444554455484","0.47444444554455484","9600","9600","9600","0.41987654185037554","0.41987654185037554","0.41987654185037554","9600","9600","9600","0.20037037138769656","0.20037037138769656","0.20037037138769656","9600","9600","9600","0.4041860464873702","0.4041860464873702","0.4041860464873702","9600","9600","9600","0.08430232540812603","0.08430232540812603","0.08430232540812603","9600","9600","9600","0.060123457193926526","0.060123457193926526","0.060123457193926526","9600","9600","9600","0.5016666677381311","0.5016666677381311","0.5016666677381311","9600","9600","9600","0.36392857045644805","0.36392857045644805","0.36392857045644805"
"15","10240","10240","10240","0.4362499982287938","0.4362499982287938","0.4362499982287938","10240","10240","10240","0.2454545448999852","0.2454545448999852","0.2454545448999852","10240","10240","10240","0.5004819250968565","0.5004819250968565","0.5004819250968565","10240","10240","10240","0.4013252999992615","0.4013252999992615","0.4013252999992615","10240","10240","10240","0.2757831331881055","0.2757831331881055","0.2757831331881055","10240","10240","10240","0.4139772680461068","0.4139772680461068","0.4139772680461068","10240","10240","10240","0.10886363695714284","0.10886363695714284","0.10886363695714284","10240","10240","10240","0.0704819280878607","0.0704819280878607","0.0704819280878607","10240","10240","10240","0.42717646816197563","0.42717646816197563","0.42717646816197563","10240","10240","10240","0.3951764699948185","0.3951764699948185","0.3951764699948185"
"16","10880","10880","10880","0.49483146083154034","0.49483146083154034","0.49483146083154034","10880","10880","10880","0.19213483151927424","0.19213483151927424","0.19213483151927424","10880","10880","10880","0.5133734954049788","0.5133734954049788","0.5133734954049788","10880","10880","10880","0.4239759038550308","0.4239759038550308","0.4239759038550308","10880","10880","10880","0.23048192769827613","0.23048192769827613","0.23048192769827613","10880","10880","10880","0.3883146052824312","0.3883146052824312","0.3883146052824312","10880","10880","10880","0.10280899004487509","0.10280899004487509","0.10280899004487509","10880","10880","10880","0.08265060231269124","0.08265060231269124","0.08265060231269124","10880","10880","10880","0.4655681826512922","0.4655681826512922","0.4655681826512922","10880","10880","10880","0.3978409044740891","0.3978409044740891","0.3978409044740891"
"17","11520","11520","11520","0.4813333315981759","0.4813333315981759","0.4813333315981759","11520","11520","11520","0.18633333252122006","0.18633333252122006","0.18633333252122006","11520","11520","11520","0.5192857138102963","0.5192857138102963","0.5192857138102963","11520","11520","11520","0.4134523814455384","0.4134523814455384","0.4134523814455384","11520","11520","11520","0.222738096468328","0.222738096468328","0.222738096468328","11520","11520","11520","0.3718888884824183","0.3718888884824183","0.3718888884824183","11520","11520","11520","0.064111111085448","0.064111111085448","0.064111111085448","11520","11520","11520","0.09023809468462354","0.09023809468462354","0.09023809468462354","11520","11520","11520","0.49348314424579065","0.49348314424579065","0.49348314424579065","11520","11520","11520","0.3622471904068181","0.3622471904068181","0.3622471904068181"
"18","12160","12160","12160","0.46771738904973736","0.46771738904973736","0.46771738904973736","12160","12160","12160","0.23217391210567692","0.23217391210567692","0.23217391210567692","12160","12160","12160","0.5130952369599115","0.5130952369599115","0.5130952369599115","12160","12160","12160","0.38380952099604265","0.38380952099604265","0.38380952099604265","12160","12160","12160","0.20619047570618845","0.20619047570618845","0.20619047570618845","12160","12160","12160","0.4209782582019334","0.4209782582019334","0.4209782582019334","12160","12160","12160","0.11184782498394666","0.11184782498394666","0.11184782498394666","12160","12160","12160","0.07821428562913622","0.07821428562913622","0.07821428562913622","12160","12160","12160","0.5066292110118973","0.5066292110118973","0.5066292110118973","12160","12160","12160","0.40910112644346913","0.40910112644346913","0.40910112644346913"
"19","12800","12800","12800","0.44869565117456345","0.44869565117456345","0.44869565117456345","12800","12800","12800","0.2305434763674503","0.2305434763674503","0.2305434763674503","12800","12800","12800","0.4288505734126458","0.4288505734126458","0.4288505734126458","12800","12800","12800","0.4003448250821267","0.4003448250821267","0.4003448250821267","12800","12800","12800","0.18942528793952246","0.18942528793952246","0.18942528793952246","12800","12800","12800","0.4040217395952862","0.4040217395952862","0.4040217395952862","12800","12800","12800","0.09717391238993277","0.09717391238993277","0.09717391238993277","12800","12800","12800","0.07655172443937981","0.07655172443937981","0.07655172443937981","12800","12800","12800","0.4968888903657595","0.4968888903657595","0.4968888903657595","12800","12800","12800","0.4088888854823179","0.4088888854823179","0.4088888854823179"
"20","13440","13440","13440","0.5139361708722217","0.5139361708722217","0.5139361708722217","13440","13440","13440","0.18414893615594569","0.18414893615594569","0.18414893615594569","13440","13440","13440","0.5334090890193527","0.5334090890193527","0.5334090890193527","13440","13440","13440","0.3934090903494507","0.3934090903494507","0.3934090903494507","13440","13440","13440","0.2126136374744502","0.2126136374744502","0.2126136374744502","13440","13440","13440","0.4055319149839751","0.4055319149839751","0.4055319149839751","13440","13440","13440","0.09191489332613159","0.09191489332613159","0.09191489332613159","13440","13440","13440","0.08534090908836912","0.08534090908836912","0.08534090908836912","13440","13440","13440","0.5325555554280679","0.5325555554280679","0.5325555554280679","13440","13440","13440","0.431111110560596","0.431111110560596","0.431111110560596"
"21","14080","14080","14080","0.5039361688367864","0.5039361688367864","0.5039361688367864","14080","14080","14080","0.22563829740628283","0.22563829740628283","0.22563829740628283","14080","14080","14080","0.5175555540455712","0.5175555540455712","0.5175555540455712","14080","14080","14080","0.39699999768700867","0.39699999768700867","0.39699999768700867","14080","14080","14080","0.24099999939401945","0.24099999939401945","0.24099999939401945","14080","14080","14080","0.4214893605639326","0.4214893605639326","0.4214893605639326","14080","14080","14080","0.08574468073771989","0.08574468073771989","0.08574468073771989","14080","14080","14080","0.09977777753439214","0.09977777753439214","0.09977777753439214","14080","14080","14080","0.5019780204191313","0.5019780204191313","0.5019780204191313","14080","14080","14080","0.36725274800926777","0.36725274800926777","0.36725274800926777"
"22","14720","14720","14720","0.5212765952691119","0.5212765952691119","0.5212765952691119","14720","14720","14720","0.2374468089299316","0.2374468089299316","0.2374468089299316","14720","14720","14720","0.5050537603837187","0.5050537603837187","0.5050537603837187","14720","14720","14720","0.4092473105517446","0.4092473105517446","0.4092473105517446","14720","14720","14720","0.23150537725818413","0.23150537725818413","0.23150537725818413","14720","14720","14720","0.43148935952798484","0.43148935952798484","0.43148935952798484","14720","14720","14720","0.06648936154360467","0.06648936154360467","0.06648936154360467","14720","14720","14720","0.1060215047690817","0.1060215047690817","0.1060215047690817","14720","14720","14720","0.5425274706148839","0.5425274706148839","0.5425274706148839","14720","14720","14720","0.41934065942417137","0.41934065942417137","0.41934065942417137"
"23","15360","15360","15360","0.5322340417732584","0.5322340417732584","0.5322340417732584","15360","15360","15360","0.23861702073841018","0.23861702073841018","0.23861702073841018","15360","15360","15360","0.5239784943480645","0.5239784943480645","0.5239784943480645","15360","15360","15360","0.40795698693843296","0.40795698693843296","0.40795698693843296","15360","15360","15360","0.18129032239398007","0.18129032239398007","0.18129032239398007","15360","15360","15360","0.425957447314199","0.425957447314199","0.425957447314199","15360","15360","15360","0.061808511079784405","0.061808511079784405","0.061808511079784405","15360","15360","15360","0.0384946239771702","0.0384946239771702","0.0384946239771702","15360","15360","15360","0.5501098878436036","0.5501098878436036","0.5501098878436036","15360","15360","15360","0.4440659333921068","0.4440659333921068","0.4440659333921068"
"24","16000","16000","16000","0.5377659577321499","0.5377659577321499","0.5377659577321499","16000","16000","16000","0.2391489361551531","0.2391489361551531","0.2391489361551531","16000","16000","16000","0.530638297504567","0.530638297504567","0.530638297504567","16000","16000","16000","0.39223404196982686","0.39223404196982686","0.39223404196982686","16000","16000","16000","0.19734042585688702","0.19734042585688702","0.19734042585688702","16000","16000","16000","0.4082978725274827","0.4082978725274827","0.4082978725274827","16000","16000","16000","0.0645744675928925","0.0645744675928925","0.0645744675928925","16000","16000","16000","0.07031914954410588","0.07031914954410588","0.07031914954410588","16000","16000","16000","0.5255434762524522","0.5255434762524522","0.5255434762524522","16000","16000","16000","0.47228260690589313","0.47228260690589313","0.47228260690589313"
"25","16640","16640","16640","0.5368085097759328","0.5368085097759328","0.5368085097759328","16640","16640","16640","0.21265957437138608","0.21265957437138608","0.21265957437138608","16640","16640","16640","0.5342553177095474","0.5342553177095474","0.5342553177095474","16640","16640","16640","0.4378723388220719","0.4378723388220719","0.4378723388220719","16640","16640","16640","0.260000001440974","0.260000001440974","0.260000001440974","16640","16640","16640","0.45595744646530834","0.45595744646530834","0.45595744646530834","16640","16640","16640","0.0834042558525788","0.0834042558525788","0.0834042558525788","16640","16640","16640","0.05542553152809752","0.05542553152809752","0.05542553152809752","16640","16640","16640","0.5394623632072121","0.5394623632072121","0.5394623632072121","16640","16640","16640","0.4527956968353641","0.4527956968353641","0.4527956968353641"
"26","17280","17280","17280","0.5181914877067221","0.5181914877067221","0.5181914877067221","17280","17280","17280","0.19925531885646125","0.19925531885646125","0.19925531885646125","17280","17280","17280","0.5282978719853341","0.5282978719853341","0.5282978719853341","17280","17280","17280","0.4612765924093571","0.4612765924093571","0.4612765924093571","17280","17280","17280","0.27202127521183894","0.27202127521183894","0.27202127521183894","17280","17280","17280","0.43414893447163894","0.43414893447163894","0.43414893447163894","17280","17280","17280","0.05297872370624162","0.05297872370624162","0.05297872370624162","17280","17280","17280","0.08127659585009864","0.08127659585009864","0.08127659585009864","17280","17280","17280","0.5466666660642111","0.5466666660642111","0.5466666660642111","17280","17280","17280","0.4578494613649704","0.4578494613649704","0.4578494613649704"
"27","17920","17920","17920","0.5381914873389487","0.5381914873389487","0.5381914873389487","17920","17920","17920","0.22585106417140427","0.22585106417140427","0.22585106417140427","17920","17920","17920","0.5391578955085654","0.5391578955085654","0.5391578955085654","17920","17920","17920","0.44021052622089263","0.44021052622089263","0.44021052622089263","17920","17920","17920","0.2549473677614802","0.2549473677614802","0.2549473677614802","17920","17920","17920","0.44521276512123803","0.44521276512123803","0.44521276512123803","17920","17920","17920","0.06553191535095586","0.06553191535095586","0.06553191535095586","17920","17920","17920","0.07810526292182897","0.07810526292182897","0.07810526292182897","17920","17920","17920","0.497157895565033","0.497157895565033","0.497157895565033","17920","17920","17920","0.4280000002956704","0.4280000002956704","0.4280000002956704"
"28","18560","18560","18560","0.535106380093605","0.535106380093605","0.535106380093605","18560","18560","18560","0.22510638131581723","0.22510638131581723","0.22510638131581723","18560","18560","18560","0.5315624995467564","0.5315624995467564","0.5315624995467564","18560","18560","18560","0.4738541654466341","0.4738541654466341","0.4738541654466341","18560","18560","18560","0.245416667254176","0.245416667254176","0.245416667254176","18560","18560","18560","0.45031914860010147","0.45031914860010147","0.45031914860010147","18560","18560","18560","0.06180851125812277","0.06180851125812277","0.06180851125812277","18560","18560","18560","0.05395833354365701","0.05395833354365701","0.05395833354365701","18560","18560","18560","0.5515789436666589","0.5515789436666589","0.5515789436666589","18560","18560","18560","0.44936841912567616","0.44936841912567616","0.44936841912567616"
"29","19200","19200","19200","0.5557894731822767","0.5557894731822767","0.5557894731822767","19200","19200","19200","0.22547368477833898","0.22547368477833898","0.22547368477833898","19200","19200","19200","0.53989583083118","0.53989583083118","0.53989583083118","19200","19200","19200","0.4525000001109826","0.4525000001109826","0.4525000001109826","19200","19200","19200","0.22593749983934686","0.22593749983934686","0.22593749983934686","19200","19200","19200","0.412315789747395","0.412315789747395","0.412315789747395","19200","19200","19200","0.0828421057054871","0.0828421057054871","0.0828421057054871","19200","19200","19200","0.05260416684905067","0.05260416684905067","0.05260416684905067","19200","19200","19200","0.54073683901837","0.54073683901837","0.54073683901837","19200","19200","19200","0.4572631589088001","0.4572631589088001","0.4572631589088001"
"30","19840","19840","19840","0.5449473693966865","0.5449473693966865","0.5449473693966865","19840","19840","19840","0.20463157829485443","0.20463157829485443","0.20463157829485443","19840","19840","19840","0.5454639159527022","0.5454639159527022","0.5454639159527022","19840","19840","19840","0.47948453431353744","0.47948453431353744","0.47948453431353744","19840","19840","19840","0.2536082479949157","0.2536082479949157","0.2536082479949157","19840","19840","19840","0.38031578863921917","0.38031578863921917","0.38031578863921917","19840","19840","19840","0.06294736815126319","0.06294736815126319","0.06294736815126319","19840","19840","19840","0.10556701059962056","0.10556701059962056","0.10556701059962056","19840","19840","19840","0.5271578919338552","0.5271578919338552","0.5271578919338552","19840","19840","19840","0.4735789450571725","0.4735789450571725","0.4735789450571725"
"31","20480","20480","20480","0.49156249811251956","0.49156249811251956","0.49156249811251956","20480","20480","20480","0.2552083339154099","0.2552083339154099","0.2552083339154099","20480","20480","20480","0.5459183667387281","0.5459183667387281","0.5459183667387281","20480","20480","20480","0.45734694113536756","0.45734694113536756","0.45734694113536756","20480","20480","20480","0.3007142853029833","0.3007142853029833","0.3007142853029833","20480","20480","20480","0.4403124968521297","0.4403124968521297","0.4403124968521297","20480","20480","20480","0.14510416629491374","0.14510416629491374","0.14510416629491374","20480","20480","20480","0.09510204100943341","0.09510204100943341","0.09510204100943341","20480","20480","20480","0.5620833320232729","0.5620833320232729","0.5620833320232729","20480","20480","20480","0.44020833232207224","0.44020833232207224","0.44020833232207224"
"32","21120","21120","21120","0.5486458314893147","0.5486458314893147","0.5486458314893147","21120","21120","21120","0.23937500008226684","0.23937500008226684","0.23937500008226684","21120","21120","21120","0.5397979796233804","0.5397979796233804","0.5397979796233804","21120","21120","21120","0.46191919115230895","0.46191919115230895","0.46191919115230895","21120","21120","21120","0.285151514347003","0.285151514347003","0.285151514347003","21120","21120","21120","0.4097916660636353","0.4097916660636353","0.4097916660636353","21120","21120","21120","0.09687500066744785","0.09687500066744785","0.09687500066744785","21120","21120","21120","0.09646464688609345","0.09646464688609345","0.09646464688609345","21120","21120","21120","0.5688541671261191","0.5688541671261191","0.5688541671261191","21120","21120","21120","0.4961458321389121","0.4961458321389121","0.4961458321389121"
"33","21760","21760","21760","0.5622680416119468","0.5622680416119468","0.5622680416119468","21760","21760","21760","0.2304123705541043","0.2304123705541043","0.2304123705541043","21760","21760","21760","0.5374747486126543","0.5374747486126543","0.5374747486126543","21760","21760","21760","0.4730303031627578","0.4730303031627578","0.4730303031627578","21760","21760","21760","0.2597979811970333","0.2597979811970333","0.2597979811970333","21760","21760","21760","0.4794845380772328","0.4794845380772328","0.4794845380772328","21760","21760","21760","0.08958762861096982","0.08958762861096982","0.08958762861096982","21760","21760","21760","0.09727272660368019","0.09727272660368019","0.09727272660368019","21760","21760","21760","0.5640624991307656","0.5640624991307656","0.5640624991307656","21760","21760","21760","0.47041666668762144","0.47041666668762144","0.47041666668762144"
"34","22400","22400","22400","0.5635714266373186","0.5635714266373186","0.5635714266373186","22400","22400","22400","0.2734693864892636","0.2734693864892636","0.2734693864892636","22400","22400","22400","0.4703030319075392","0.4703030319075392","0.4703030319075392","22400","22400","22400","0.46565656649945963","0.46565656649945963","0.46565656649945963","22400","22400","22400","0.23525252434039357","0.23525252434039357","0.23525252434039357","22400","22400","22400","0.46244897803633794","0.46244897803633794","0.46244897803633794","22400","22400","22400","0.10336734728925691","0.10336734728925691","0.10336734728925691","22400","22400","22400","0.04808080747648321","0.04808080747648321","0.04808080747648321","22400","22400","22400","0.5613541660519937","0.5613541660519937","0.5613541660519937","22400","22400","22400","0.45833333329452824","0.45833333329452824","0.45833333329452824"
"35","23040","23040","23040","0.5652040810305246","0.5652040810305246","0.5652040810305246","23040","23040","23040","0.2819387750434024","0.2819387750434024","0.2819387750434024","23040","23040","23040","0.5615151474873225","0.5615151474873225","0.5615151474873225","23040","23040","23040","0.42949495058168063","0.42949495058168063","0.42949495058168063","23040","23040","23040","0.2667676778604286","0.2667676778604286","0.2667676778604286","23040","23040","23040","0.4697959166476313","0.4697959166476313","0.4697959166476313","23040","23040","23040","0.12438775570492963","0.12438775570492963","0.12438775570492963","23040","23040","23040","0.09373737423859461","0.09373737423859461","0.09373737423859461","23040","23040","23040","0.5561224460905912","0.5561224460905912","0.5561224460905912","23040","23040","23040","0.4583673477743049","0.4583673477743049","0.4583673477743049"
"36","23680","23680","23680","0.5638775522915684","0.5638775522915684","0.5638775522915684","23680","23680","23680","0.2591836724088204","0.2591836724088204","0.2591836724088204","23680","23680","23680","0.5757575736503409","0.5757575736503409","0.5757575736503409","23680","23680","23680","0.4709090901858578","0.4709090901858578","0.4709090901858578","23680","23680","23680","0.25979797972949464","0.25979797972949464","0.25979797972949464","23680","23680","23680","0.48214285353160635","0.48214285353160635","0.48214285353160635","23680","23680","23680","0.10397959084307053","0.10397959084307053","0.10397959084307053","23680","23680","23680","0.04545454481484914","0.04545454481484914","0.04545454481484914","23680","23680","23680","0.5464646458023726","0.5464646458023726","0.5464646458023726","23680","23680","23680","0.5106060613661704","0.5106060613661704","0.5106060613661704"
"37","24320","24320","24320","0.5698979539530618","0.5698979539530618","0.5698979539530618","24320","24320","24320","0.22438775457213728","0.22438775457213728","0.22438775457213728","24320","24320","24320","0.5445454530041627","0.5445454530041627","0.5445454530041627","24320","24320","24320","0.5046464646366811","0.5046464646366811","0.5046464646366811","24320","24320","24320","0.25858585557176006","0.25858585557176006","0.25858585557176006","24320","24320","24320","0.448469387082269","0.448469387082269","0.448469387082269","24320","24320","24320","0.04163265342310983","0.04163265342310983","0.04163265342310983","24320","24320","24320","0.0655555548428586","0.0655555548428586","0.0655555548428586","24320","24320","24320","0.5220202019419333","0.5220202019419333","0.5220202019419333","24320","24320","24320","0.5036363647780334","0.5036363647780334","0.5036363647780334"
"38","24960","24960","24960","0.5761616136690583","0.5761616136690583","0.5761616136690583","24960","24960","24960","0.27696969822952244","0.27696969822952244","0.27696969822952244","24960","24960","24960","0.528484846606399","0.528484846606399","0.528484846606399","24960","24960","24960","0.46515151327758125","0.46515151327758125","0.46515151327758125","24960","24960","24960","0.2204040399366858","0.2204040399366858","0.2204040399366858","24960","24960","24960","0.47333333221725143","0.47333333221725143","0.47333333221725143","24960","24960","24960","0.1114141425926878","0.1114141425926878","0.1114141425926878","24960","24960","24960","0.08303030275485733","0.08303030275485733","0.08303030275485733","24960","24960","24960","0.57343434053238","0.57343434053238","0.57343434053238","24960","24960","24960","0.4841414134046345","0.4841414134046345","0.4841414134046345"
"39","25600","25600","25600","0.5677777769589665","0.5677777769589665","0.5677777769589665","25600","25600","25600","0.24292929250408302","0.24292929250408302","0.24292929250408302","25600","25600","25600","0.5821212105678789","0.5821212105678789","0.5821212105678789","25600","25600","25600","0.4722222201338019","0.4722222201338019","0.4722222201338019","25600","25600","25600","0.28080808164344895","0.28080808164344895","0.28080808164344895","25600","25600","25600","0.48222222369201856","0.48222222369201856","0.48222222369201856","25600","25600","25600","0.09040404037769997","0.09040404037769997","0.09040404037769997","25600","25600","25600","0.11252525298282354","0.11252525298282354","0.11252525298282354","25600","25600","25600","0.5804040391336788","0.5804040391336788","0.5804040391336788","25600","25600","25600","0.45707070801143695","0.45707070801143695","0.45707070801143695"
"40","26240","26240","26240","0.5478787866204676","0.5478787866204676","0.5478787866204676","26240","26240","26240","0.24434343420646407","0.24434343420646407","0.24434343420646407","26240","26240","26240","0.5748484828556427","0.5748484828556427","0.5748484828556427","26240","26240","26240","0.46171717360766246","0.46171717360766246","0.46171717360766246","26240","26240","26240","0.23797979964075064","0.23797979964075064","0.23797979964075064","26240","26240","26240","0.47969696678296486","0.47969696678296486","0.47969696678296486","26240","26240","26240","0.06787878850644286","0.06787878850644286","0.06787878850644286","26240","26240","26240","0.08535353536482411","0.08535353536482411","0.08535353536482411","26240","26240","26240","0.552424241497059","0.552424241497059","0.552424241497059","26240","26240","26240","0.5130303028143115","0.5130303028143115","0.5130303028143115"
"41","26880","26880","26880","0.578888885902636","0.578888885902636","0.578888885902636","26880","26880","26880","0.24656565575813405","0.24656565575813405","0.24656565575813405","26880","26880","26880","0.5819191914616209","0.5819191914616209","0.5819191914616209","26880","26880","26880","0.4861616159817486","0.4861616159817486","0.4861616159817486","26880","26880","26880","0.2854545470327139","0.2854545470327139","0.2854545470327139","26880","26880","26880","0.5002020190498142","0.5002020190498142","0.5002020190498142","26880","26880","26880","0.05656565675003962","0.05656565675003962","0.05656565675003962","26880","26880","26880","0.10242424290062803","0.10242424290062803","0.10242424290062803","26880","26880","26880","0.5795959581931432","0.5795959581931432","0.5795959581931432","26880","26880","26880","0.4268686845898628","0.4268686845898628","0.4268686845898628"
"42","27520","27520","27520","0.5756565642477286","0.5756565642477286","0.5756565642477286","27520","27520","27520","0.2527272728168302","0.2527272728168302","0.2527272728168302","27520","27520","27520","0.5780999998748303","0.5780999998748303","0.5780999998748303","27520","27520","27520","0.4446000013872981","0.4446000013872981","0.4446000013872981","27520","27520","27520","0.2604999999888241","0.2604999999888241","0.2604999999888241","27520","27520","27520","0.49767676684440987","0.49767676684440987","0.49767676684440987","27520","27520","27520","0.08535353532719492","0.08535353532719492","0.08535353532719492","27520","27520","27520","0.061600000280886885","0.061600000280886885","0.061600000280886885","27520","27520","27520","0.5772999997437","0.5772999997437","0.5772999997437","27520","27520","27520","0.5105000009201467","0.5105000009201467","0.5105000009201467"
"43","28160","28160","28160","0.5822222202715247","0.5822222202715247","0.5822222202715247","28160","28160","28160","0.2512121197363042","0.2512121197363042","0.2512121197363042","28160","28160","28160","0.5764000013470649","0.5764000013470649","0.5764000013470649","28160","28160","28160","0.4498999997600913","0.4498999997600913","0.4498999997600913","28160","28160","28160","0.24390000063925982","0.24390000063925982","0.24390000063925982","28160","28160","28160","0.5110100983557376","0.5110100983557376","0.5110100983557376","28160","28160","28160","0.09676767661791257","0.09676767661791257","0.09676767661791257","28160","28160","28160","0.07250000014901162","0.07250000014901162","0.07250000014901162","28160","28160","28160","0.57430000141263","0.57430000141263","0.57430000141263","28160","28160","28160","0.4941999975964427","0.4941999975964427","0.4941999975964427"
"44","28800","28800","28800","0.5842424241280315","0.5842424241280315","0.5842424241280315","28800","28800","28800","0.3161616147580472","0.3161616147580472","0.3161616147580472","28800","28800","28800","0.5810000014305114","0.5810000014305114","0.5810000014305114","28800","28800","28800","0.5194000015035272","0.5194000015035272","0.5194000015035272","28800","28800","28800","0.29230000043287874","0.29230000043287874","0.29230000043287874","28800","28800","28800","0.46949494844584755","0.46949494844584755","0.46949494844584755","28800","28800","28800","0.07030303074479705","0.07030303074479705","0.07030303074479705","28800","28800","28800","0.07470000088214875","0.07470000088214875","0.07470000088214875","28800","28800","28800","0.5901000009477139","0.5901000009477139","0.5901000009477139","28800","28800","28800","0.5140999991260469","0.5140999991260469","0.5140999991260469"
"45","29440","29440","29440","0.5784848497973548","0.5784848497973548","0.5784848497973548","29440","29440","29440","0.2856565658191238","0.2856565658191238","0.2856565658191238","29440","29440","29440","0.5862999990582466","0.5862999990582466","0.5862999990582466","29440","29440","29440","0.4848999990709126","0.4848999990709126","0.4848999990709126","29440","29440","29440","0.2690999999642372","0.2690999999642372","0.2690999999642372","29440","29440","29440","0.493232321916054","0.493232321916054","0.493232321916054","29440","29440","29440","0.12858585904192443","0.12858585904192443","0.12858585904192443","29440","29440","29440","0.1194999997317791","0.1194999997317791","0.1194999997317791","29440","29440","29440","0.5689999988675117","0.5689999988675117","0.5689999988675117","29440","29440","29440","0.5022000007145107","0.5022000007145107","0.5022000007145107"
"46","30080","30080","30080","0.5890909072124597","0.5890909072124597","0.5890909072124597","30080","30080","30080","0.2988888887933107","0.2988888887933107","0.2988888887933107","30080","30080","30080","0.5863999991118908","0.5863999991118908","0.5863999991118908","30080","30080","30080","0.4573000002093613","0.4573000002093613","0.4573000002093613","30080","30080","30080","0.2733999981172383","0.2733999981172383","0.2733999981172383","30080","30080","30080","0.5155555559228165","0.5155555559228165","0.5155555559228165","30080","30080","30080","0.1009090913440844","0.1009090913440844","0.1009090913440844","30080","30080","30080","0.11910000009462238","0.11910000009462238","0.11910000009462238","30080","30080","30080","0.5658999980613589","0.5658999980613589","0.5658999980613589","30080","30080","30080","0.4975999984331429","0.4975999984331429","0.4975999984331429"
"47","30720","30720","30720","0.5953535347273855","0.5953535347273855","0.5953535347273855","30720","30720","30720","0.2907070702111179","0.2907070702111179","0.2907070702111179","30720","30720","30720","0.5876000016927719","0.5876000016927719","0.5876000016927719","30720","30720","30720","0.49740000065416096","0.49740000065416096","0.49740000065416096","30720","30720","30720","0.2683000004850328","0.2683000004850328","0.2683000004850328","30720","30720","30720","0.4970707065905585","0.4970707065905585","0.4970707065905585","30720","30720","30720","0.12969696948850395","0.12969696948850395","0.12969696948850395","30720","30720","30720","0.09129999961704016","0.09129999961704016","0.09129999961704016","30720","30720","30720","0.5830999980866909","0.5830999980866909","0.5830999980866909","30720","30720","30720","0.5045000000484288","0.5045000000484288","0.5045000000484288"
"48","31360","31360","31360","0.5838999974727631","0.5838999974727631","0.5838999974727631","31360","31360","31360","0.27110000178217886","0.27110000178217886","0.27110000178217886","31360","31360","31360","0.580700000077486","0.580700000077486","0.580700000077486","31360","31360","31360","0.5319999997131526","0.5319999997131526","0.5319999997131526","31360","31360","31360","0.3385999990440905","0.3385999990440905","0.3385999990440905","31360","31360","31360","0.5165999999828637","0.5165999999828637","0.5165999999828637","31360","31360","31360","0.08989999927580357","0.08989999927580357","0.08989999927580357","31360","31360","31360","0.08920000115409493","0.08920000115409493","0.08920000115409493","31360","31360","31360","0.5906999985873699","0.5906999985873699","0.5906999985873699","31360","31360","31360","0.5238999983482063","0.5238999983482063","0.5238999983482063"
"49","32000","32000","32000","0.5973999989032746","0.5973999989032746","0.5973999989032746","32000","32000","32000","0.30419999768957495","0.30419999768957495","0.30419999768957495","32000","32000","32000","0.5923999984562397","0.5923999984562397","0.5923999984562397","32000","32000","32000","0.49949999986216426","0.49949999986216426","0.49949999986216426","32000","32000","32000","0.27100000033155086","0.27100000033155086","0.27100000033155086","32000","32000","32000","0.5386999994888901","0.5386999994888901","0.5386999994888901","32000","32000","32000","0.11869999997317791","0.11869999997317791","0.11869999997317791","32000","32000","32000","0.05960000013932586","0.05960000013932586","0.05960000013932586","32000","32000","32000","0.5857000009715557","0.5857000009715557","0.5857000009715557","32000","32000","32000","0.5101000005379319","0.5101000005379319","0.5101000005379319"
"50","32640","32640","32640","0.5948999992012978","0.5948999992012978","0.5948999992012978","32640","32640","32640","0.2897000000439584","0.2897000000439584","0.2897000000439584","32640","32640","32640","0.5945999997854233","0.5945999997854233","0.5945999997854233","32640","32640","32640","0.5309999982081354","0.5309999982081354","0.5309999982081354","32640","32640","32640","0.32500000063329937","0.32500000063329937","0.32500000063329937","32640","32640","32640","0.5427999986335635","0.5427999986335635","0.5427999986335635","32640","32640","32640","0.126299999486655","0.126299999486655","0.126299999486655","32640","32640","32640","0.07749999929219484","0.07749999929219484","0.07749999929219484","32640","32640","32640","0.5986999975144863","0.5986999975144863","0.5986999975144863","32640","32640","32640","0.5209999972954392","0.5209999972954392","0.5209999972954392"
"51","33280","33280","33280","0.5960999974608421","0.5960999974608421","0.5960999974608421","33280","33280","33280","0.293999999538064","0.293999999538064","0.293999999538064","33280","33280","33280","0.5964999979734421","0.5964999979734421","0.5964999979734421","33280","33280","33280","0.4878999980725348","0.4878999980725348","0.4878999980725348","33280","33280","33280","0.2585000005550683","0.2585000005550683","0.2585000005550683","33280","33280","33280","0.5213000011444092","0.5213000011444092","0.5213000011444092","33280","33280","33280","0.10090000003576279","0.10090000003576279","0.10090000003576279","33280","33280","33280","0.06870000014081597","0.06870000014081597","0.06870000014081597","33280","33280","33280","0.5989999991655349","0.5989999991655349","0.5989999991655349","33280","33280","33280","0.5230999994650483","0.5230999994650483","0.5230999994650483"
"52","33920","33920","33920","0.578299997150898","0.578299997150898","0.578299997150898","33920","33920","33920","0.3028999983146787","0.3028999983146787","0.3028999983146787","33920","33920","33920","0.5980000016093254","0.5980000016093254","0.5980000016093254","33920","33920","33920","0.5208999983035028","0.5208999983035028","0.5208999983035028","33920","33920","33920","0.32710000095888975","0.32710000095888975","0.32710000095888975","33920","33920","33920","0.4368999988771975","0.4368999988771975","0.4368999988771975","33920","33920","33920","0.09569999974220991","0.09569999974220991","0.09569999974220991","33920","33920","33920","0.09900000056251884","0.09900000056251884","0.09900000056251884","33920","33920","33920","0.5991999959945679","0.5991999959945679","0.5991999959945679","33920","33920","33920","0.528199999872595","0.528199999872595","0.528199999872595"
"53","34560","34560","34560","0.5590999992191792","0.5590999992191792","0.5590999992191792","34560","34560","34560","0.26310000009834766","0.26310000009834766","0.26310000009834766","34560","34560","34560","0.6038999983668327","0.6038999983668327","0.6038999983668327","34560","34560","34560","0.5359000015258789","0.5359000015258789","0.5359000015258789","34560","34560","34560","0.33969999877735974","0.33969999877735974","0.33969999877735974","34560","34560","34560","0.5178999971598387","0.5178999971598387","0.5178999971598387","34560","34560","34560","0.08389999967068434","0.08389999967068434","0.08389999967068434","34560","34560","34560","0.09900000013411045","0.09900000013411045","0.09900000013411045","34560","34560","34560","0.599599998742342","0.599599998742342","0.599599998742342","34560","34560","34560","0.5210999967902898","0.5210999967902898","0.5210999967902898"
"54","35200","35200","35200","0.6045999988913536","0.6045999988913536","0.6045999988913536","35200","35200","35200","0.2627999995835125","0.2627999995835125","0.2627999995835125","35200","35200","35200","0.6000000005960464","0.6000000005960464","0.6000000005960464","35200","35200","35200","0.5303999994508922","0.5303999994508922","0.5303999994508922","35200","35200","35200","0.31679999977350237","0.31679999977350237","0.31679999977350237","35200","35200","35200","0.5086999999918044","0.5086999999918044","0.5086999999918044","35200","35200","35200","0.08699999947100878","0.08699999947100878","0.08699999947100878","35200","35200","35200","0.10159999947994948","0.10159999947994948","0.10159999947994948","35200","35200","35200","0.6134000012278557","0.6134000012278557","0.6134000012278557","35200","35200","35200","0.49949999891221525","0.49949999891221525","0.49949999891221525"
"55","35840","35840","35840","0.604399998486042","0.604399998486042","0.604399998486042","35840","35840","35840","0.2821000003069639","0.2821000003069639","0.2821000003069639","35840","35840","35840","0.6077999994158745","0.6077999994158745","0.6077999994158745","35840","35840","35840","0.5176999997533858","0.5176999997533858","0.5176999997533858","35840","35840","35840","0.3073999979346991","0.3073999979346991","0.3073999979346991","35840","35840","35840","0.541299999523908","0.541299999523908","0.541299999523908","35840","35840","35840","0.10759999936446547","0.10759999936446547","0.10759999936446547","35840","35840","35840","0.08679999954998494","0.08679999954998494","0.08679999954998494","35840","35840","35840","0.5889999964833259","0.5889999964833259","0.5889999964833259","35840","35840","35840","0.5279000004939735","0.5279000004939735","0.5279000004939735"
"56","36480","36480","36480","0.609699998497963","0.609699998497963","0.609699998497963","36480","36480","36480","0.3074000010825694","0.3074000010825694","0.3074000010825694","36480","36480","36480","0.6054999963939189","0.6054999963939189","0.6054999963939189","36480","36480","36480","0.5544999995082617","0.5544999995082617","0.5544999995082617","36480","36480","36480","0.35760000146925447","0.35760000146925447","0.35760000146925447","36480","36480","36480","0.518199998550117","0.518199998550117","0.518199998550117","36480","36480","36480","0.08559999981895089","0.08559999981895089","0.08559999981895089","36480","36480","36480","0.11369999969378114","0.11369999969378114","0.11369999969378114","36480","36480","36480","0.588699997216463","0.588699997216463","0.588699997216463","36480","36480","36480","0.503799999319017","0.503799999319017","0.503799999319017"
"57","37120","37120","37120","0.6042999973893166","0.6042999973893166","0.6042999973893166","37120","37120","37120","0.2772000000812113","0.2772000000812113","0.2772000000812113","37120","37120","37120","0.6085000005364418","0.6085000005364418","0.6085000005364418","37120","37120","37120","0.5397999998740852","0.5397999998740852","0.5397999998740852","37120","37120","37120","0.27980000130832194","0.27980000130832194","0.27980000130832194","37120","37120","37120","0.5266000003926457","0.5266000003926457","0.5266000003926457","37120","37120","37120","0.08940000059083104","0.08940000059083104","0.08940000059083104","37120","37120","37120","0.11610000077635049","0.11610000077635049","0.11610000077635049","37120","37120","37120","0.6049000035226345","0.6049000035226345","0.6049000035226345","37120","37120","37120","0.5250999996438622","0.5250999996438622","0.5250999996438622"
"58","37760","37760","37760","0.600199998319149","0.600199998319149","0.600199998319149","37760","37760","37760","0.317000002078712","0.317000002078712","0.317000002078712","37760","37760","37760","0.6049999997019768","0.6049999997019768","0.6049999997019768","37760","37760","37760","0.546100001167506","0.546100001167506","0.546100001167506","37760","37760","37760","0.32839999930933117","0.32839999930933117","0.32839999930933117","37760","37760","37760","0.5415999983809888","0.5415999983809888","0.5415999983809888","37760","37760","37760","0.11750000026077032","0.11750000026077032","0.11750000026077032","37760","37760","37760","0.08179999908432364","0.08179999908432364","0.08179999908432364","37760","37760","37760","0.6002999974787235","0.6002999974787235","0.6002999974787235","37760","37760","37760","0.5462000004202128","0.5462000004202128","0.5462000004202128"
"59","38400","38400","38400","0.60799999833107","0.60799999833107","0.60799999833107","38400","38400","38400","0.319399997740984","0.319399997740984","0.319399997740984","38400","38400","38400","0.6027999985218048","0.6027999985218048","0.6027999985218048","38400","38400","38400","0.5365000005625188","0.5365000005625188","0.5365000005625188","38400","38400","38400","0.31339999884366987","0.31339999884366987","0.31339999884366987","38400","38400","38400","0.49839999897405507","0.49839999897405507","0.49839999897405507","38400","38400","38400","0.1030000001937151","0.1030000001937151","0.1030000001937151","38400","38400","38400","0.09280000058934093","0.09280000058934093","0.09280000058934093","38400","38400","38400","0.6111999967694283","0.6111999967694283","0.6111999967694283","38400","38400","38400","0.5218999996036291","0.5218999996036291","0.5218999996036291"
"60","39040","39040","39040","0.6006000000238418","0.6006000000238418","0.6006000000238418","39040","39040","39040","0.34000000027939675","0.34000000027939675","0.34000000027939675","39040","39040","39040","0.6066999977827072","0.6066999977827072","0.6066999977827072","39040","39040","39040","0.5535999983735382","0.5535999983735382","0.5535999983735382","39040","39040","39040","0.36119999961927535","0.36119999961927535","0.36119999961927535","39040","39040","39040","0.5535000007227063","0.5535000007227063","0.5535000007227063","39040","39040","39040","0.11190000005066394","0.11190000005066394","0.11190000005066394","39040","39040","39040","0.1160999989323318","0.1160999989323318","0.1160999989323318","39040","39040","39040","0.6080999974906445","0.6080999974906445","0.6080999974906445","39040","39040","39040","0.5509000011906028","0.5509000011906028","0.5509000011906028"
"61","39680","39680","39680","0.6063999997079372","0.6063999997079372","0.6063999997079372","39680","39680","39680","0.3435999998450279","0.3435999998450279","0.3435999998450279","39680","39680","39680","0.6091999995708466","0.6091999995708466","0.6091999995708466","39680","39680","39680","0.539399997536093","0.539399997536093","0.539399997536093","39680","39680","39680","0.287899998947978","0.287899998947978","0.287899998947978","39680","39680","39680","0.5361000004224479","0.5361000004224479","0.5361000004224479","39680","39680","39680","0.12609999982640147","0.12609999982640147","0.12609999982640147","39680","39680","39680","0.11740000044927001","0.11740000044927001","0.11740000044927001","39680","39680","39680","0.6187999984622001","0.6187999984622001","0.6187999984622001","39680","39680","39680","0.493399999178946","0.493399999178946","0.493399999178946"
"62","40320","40320","40320","0.6112999966740609","0.6112999966740609","0.6112999966740609","40320","40320","40320","0.3511000004783273","0.3511000004783273","0.3511000004783273","40320","40320","40320","0.6106000000238418","0.6106000000238418","0.6106000000238418","40320","40320","40320","0.5583000017143785","0.5583000017143785","0.5583000017143785","40320","40320","40320","0.3389999993517995","0.3389999993517995","0.3389999993517995","40320","40320","40320","0.5440000009909273","0.5440000009909273","0.5440000009909273","40320","40320","40320","0.13369999980553984","0.13369999980553984","0.13369999980553984","40320","40320","40320","0.12210000095888972","0.12210000095888972","0.12210000095888972","40320","40320","40320","0.613199999332428","0.613199999332428","0.613199999332428","40320","40320","40320","0.5289000000245869","0.5289000000245869","0.5289000000245869"
"63","40960","40960","40960","0.6179999986290932","0.6179999986290932","0.6179999986290932","40960","40960","40960","0.3323999977111816","0.3323999977111816","0.3323999977111816","40960","40960","40960","0.6160000017285348","0.6160000017285348","0.6160000017285348","40960","40960","40960","0.5349999990314245","0.5349999990314245","0.5349999990314245","40960","40960","40960","0.27330000028014184","0.27330000028014184","0.27330000028014184","40960","40960","40960","0.5346999975666403","0.5346999975666403","0.5346999975666403","40960","40960","40960","0.08250000096857547","0.08250000096857547","0.08250000096857547","40960","40960","40960","0.07590000061318278","0.07590000061318278","0.07590000061318278","40960","40960","40960","0.6196000024676322","0.6196000024676322","0.6196000024676322","40960","40960","40960","0.5152999993041157","0.5152999993041157","0.5152999993041157"
"64","41600","41600","41600","0.6124000008404255","0.6124000008404255","0.6124000008404255","41600","41600","41600","0.32469999918714165","0.32469999918714165","0.32469999918714165","41600","41600","41600","0.6106999979913235","0.6106999979913235","0.6106999979913235","41600","41600","41600","0.5325999991223216","0.5325999991223216","0.5325999991223216","41600","41600","41600","0.3355999988690019","0.3355999988690019","0.3355999988690019","41600","41600","41600","0.5735999992862344","0.5735999992862344","0.5735999992862344","41600","41600","41600","0.11880000045523048","0.11880000045523048","0.11880000045523048","41600","41600","41600","0.11590000003576278","0.11590000003576278","0.11590000003576278","41600","41600","41600","0.6098999994993209","0.6098999994993209","0.6098999994993209","41600","41600","41600","0.5729000005684793","0.5729000005684793","0.5729000005684793"
"65","42240","42240","42240","0.6147000005841255","0.6147000005841255","0.6147000005841255","42240","42240","42240","0.33820000134408473","0.33820000134408473","0.33820000134408473","42240","42240","42240","0.611499997228384","0.611499997228384","0.611499997228384","42240","42240","42240","0.5712000005692244","0.5712000005692244","0.5712000005692244","42240","42240","42240","0.3684000010229647","0.3684000010229647","0.3684000010229647","42240","42240","42240","0.5625999991223216","0.5625999991223216","0.5625999991223216","42240","42240","42240","0.12520000036805867","0.12520000036805867","0.12520000036805867","42240","42240","42240","0.13639999942854047","0.13639999942854047","0.13639999942854047","42240","42240","42240","0.6210999974608421","0.6210999974608421","0.6210999974608421","42240","42240","42240","0.5390000015124679","0.5390000015124679","0.5390000015124679"
"66","42880","42880","42880","0.6183999970555305","0.6183999970555305","0.6183999970555305","42880","42880","42880","0.34239999966695905","0.34239999966695905","0.34239999966695905","42880","42880","42880","0.6155999997258186","0.6155999997258186","0.6155999997258186","42880","42880","42880","0.5336000001057982","0.5336000001057982","0.5336000001057982","42880","42880","42880","0.3562000011280179","0.3562000011280179","0.3562000011280179","42880","42880","42880","0.5584999994561076","0.5584999994561076","0.5584999994561076","42880","42880","42880","0.091500000115484","0.091500000115484","0.091500000115484","42880","42880","42880","0.10780000017955899","0.10780000017955899","0.10780000017955899","42880","42880","42880","0.625799999833107","0.625799999833107","0.625799999833107","42880","42880","42880","0.5605000003613532","0.5605000003613532","0.5605000003613532"
"67","43520","43520","43520","0.6259999969601631","0.6259999969601631","0.6259999969601631","43520","43520","43520","0.36489999836310744","0.36489999836310744","0.36489999836310744","43520","43520","43520","0.6156000000238419","0.6156000000238419","0.6156000000238419","43520","43520","43520","0.5867999993637204","0.5867999993637204","0.5867999993637204","43520","43520","43520","0.3897000011242926","0.3897000011242926","0.3897000011242926","43520","43520","43520","0.5501999984309077","0.5501999984309077","0.5501999984309077","43520","43520","43520","0.1072999999858439","0.1072999999858439","0.1072999999858439","43520","43520","43520","0.10839999994263053","0.10839999994263053","0.10839999994263053","43520","43520","43520","0.6237000042200088","0.6237000042200088","0.6237000042200088","43520","43520","43520","0.5401999983750284","0.5401999983750284","0.5401999983750284"
"68","44160","44160","44160","0.5746000003069639","0.5746000003069639","0.5746000003069639","44160","44160","44160","0.38320000022649764","0.38320000022649764","0.38320000022649764","44160","44160","44160","0.6207000009715558","0.6207000009715558","0.6207000009715558","44160","44160","44160","0.556699998639524","0.556699998639524","0.556699998639524","44160","44160","44160","0.3282999993860722","0.3282999993860722","0.3282999993860722","44160","44160","44160","0.5482999983802438","0.5482999983802438","0.5482999983802438","44160","44160","44160","0.10830000037327409","0.10830000037327409","0.10830000037327409","44160","44160","44160","0.1190000001527369","0.1190000001527369","0.1190000001527369","44160","44160","44160","0.6247000025212764","0.6247000025212764","0.6247000025212764","44160","44160","44160","0.558700000140816","0.558700000140816","0.558700000140816"
"69","44800","44800","44800","0.6265000000596046","0.6265000000596046","0.6265000000596046","44800","44800","44800","0.29840000191703436","0.29840000191703436","0.29840000191703436","44800","44800","44800","0.6157999995350838","0.6157999995350838","0.6157999995350838","44800","44800","44800","0.539400000423193","0.539400000423193","0.539400000423193","44800","44800","44800","0.35199999909847973","0.35199999909847973","0.35199999909847973","44800","44800","44800","0.5187000019475818","0.5187000019475818","0.5187000019475818","44800","44800","44800","0.08880000019446016","0.08880000019446016","0.08880000019446016","44800","44800","44800","0.10290000012144446","0.10290000012144446","0.10290000012144446","44800","44800","44800","0.6179999987781047","0.6179999987781047","0.6179999987781047","44800","44800","44800","0.5233999999798834","0.5233999999798834","0.5233999999798834"
"70","45440","45440","45440","0.6212999963760376","0.6212999963760376","0.6212999963760376","45440","45440","45440","0.35529999911785126","0.35529999911785126","0.35529999911785126","45440","45440","45440","0.6199999985098839","0.6199999985098839","0.6199999985098839","45440","45440","45440","0.5638999992609024","0.5638999992609024","0.5638999992609024","45440","45440","45440","0.42189999982714654","0.42189999982714654","0.42189999982714654","45440","45440","45440","0.5271000003255903","0.5271000003255903","0.5271000003255903","45440","45440","45440","0.0958999996818602","0.0958999996818602","0.0958999996818602","45440","45440","45440","0.13059999953955412","0.13059999953955412","0.13059999953955412","45440","45440","45440","0.6201000025868416","0.6201000025868416","0.6201000025868416","45440","45440","45440","0.5495999998785556","0.5495999998785556","0.5495999998785556"
"71","46080","46080","46080","0.626899998486042","0.626899998486042","0.626899998486042","46080","46080","46080","0.3155999987199902","0.3155999987199902","0.3155999987199902","46080","46080","46080","0.6300999984145165","0.6300999984145165","0.6300999984145165","46080","46080","46080","0.5333000005036592","0.5333000005036592","0.5333000005036592","46080","46080","46080","0.35270000046119093","0.35270000046119093","0.35270000046119093","46080","46080","46080","0.5605999969504774","0.5605999969504774","0.5605999969504774","46080","46080","46080","0.0728000002913177","0.0728000002913177","0.0728000002913177","46080","46080","46080","0.11680000022053719","0.11680000022053719","0.11680000022053719","46080","46080","46080","0.6243000008165837","0.6243000008165837","0.6243000008165837","46080","46080","46080","0.5549999997206032","0.5549999997206032","0.5549999997206032"
"72","46720","46720","46720","0.6224999991059303","0.6224999991059303","0.6224999991059303","46720","46720","46720","0.28670000011101365","0.28670000011101365","0.28670000011101365","46720","46720","46720","0.6158000007271767","0.6158000007271767","0.6158000007271767","46720","46720","46720","0.5608000002242625","0.5608000002242625","0.5608000002242625","46720","46720","46720","0.3219999990426004","0.3219999990426004","0.3219999990426004","46720","46720","46720","0.5450999986380338","0.5450999986380338","0.5450999986380338","46720","46720","46720","0.07059999929741025","0.07059999929741025","0.07059999929741025","46720","46720","46720","0.11279999997466802","0.11279999997466802","0.11279999997466802","46720","46720","46720","0.6195000010728836","0.6195000010728836","0.6195000010728836","46720","46720","46720","0.5605999975278974","0.5605999975278974","0.5605999975278974"
"73","47360","47360","47360","0.6216000005602836","0.6216000005602836","0.6216000005602836","47360","47360","47360","0.32039999987930057","0.32039999987930057","0.32039999987930057","47360","47360","47360","0.6275999984145164","0.6275999984145164","0.6275999984145164","47360","47360","47360","0.5559000008925795","0.5559000008925795","0.5559000008925795","47360","47360","47360","0.3567999996244907","0.3567999996244907","0.3567999996244907","47360","47360","47360","0.5535999997332692","0.5535999997332692","0.5535999997332692","47360","47360","47360","0.13200000124052166","0.13200000124052166","0.13200000124052166","47360","47360","47360","0.08740000024437905","0.08740000024437905","0.08740000024437905","47360","47360","47360","0.6219999995827675","0.6219999995827675","0.6219999995827675","47360","47360","47360","0.5682999984361231","0.5682999984361231","0.5682999984361231"
"74","48000","48000","48000","0.6051999998092651","0.6051999998092651","0.6051999998092651","48000","48000","48000","0.33130000114440916","0.33130000114440916","0.33130000114440916","48000","48000","48000","0.6154999983310699","0.6154999983310699","0.6154999983310699","48000","48000","48000","0.5782999989017844","0.5782999989017844","0.5782999989017844","48000","48000","48000","0.3975000005401671","0.3975000005401671","0.3975000005401671","48000","48000","48000","0.5632999993115664","0.5632999993115664","0.5632999993115664","48000","48000","48000","0.09390000090003013","0.09390000090003013","0.09390000090003013","48000","48000","48000","0.13150000074878335","0.13150000074878335","0.13150000074878335","48000","48000","48000","0.6310999970138073","0.6310999970138073","0.6310999970138073","48000","48000","48000","0.546000000089407","0.546000000089407","0.546000000089407"
"75","48640","48640","48640","0.6182000011205673","0.6182000011205673","0.6182000011205673","48640","48640","48640","0.353999998588115","0.353999998588115","0.353999998588115","48640","48640","48640","0.607999999821186","0.607999999821186","0.607999999821186","48640","48640","48640","0.5419000003114343","0.5419000003114343","0.5419000003114343","48640","48640","48640","0.39329999927431347","0.39329999927431347","0.39329999927431347","48640","48640","48640","0.5650000007264316","0.5650000007264316","0.5650000007264316","48640","48640","48640","0.09860000003129243","0.09860000003129243","0.09860000003129243","48640","48640","48640","0.11379999933764338","0.11379999933764338","0.11379999933764338","48640","48640","48640","0.6356000007688999","0.6356000007688999","0.6356000007688999","48640","48640","48640","0.5598999986797571","0.5598999986797571","0.5598999986797571"
"76","49280","49280","49280","0.6188000005483627","0.6188000005483627","0.6188000005483627","49280","49280","49280","0.3579000001586974","0.3579000001586974","0.3579000001586974","49280","49280","49280","0.6263999995589257","0.6263999995589257","0.6263999995589257","49280","49280","49280","0.5699999993294478","0.5699999993294478","0.5699999993294478","49280","49280","49280","0.3791000015474856","0.3791000015474856","0.3791000015474856","49280","49280","49280","0.5724999993480742","0.5724999993480742","0.5724999993480742","49280","49280","49280","0.1343000003695488","0.1343000003695488","0.1343000003695488","49280","49280","49280","0.08239999923855067","0.08239999923855067","0.08239999923855067","49280","49280","49280","0.6350000002980232","0.6350000002980232","0.6350000002980232","49280","49280","49280","0.551400001719594","0.551400001719594","0.551400001719594"
"77","49920","49920","49920","0.622699998319149","0.622699998319149","0.622699998319149","49920","49920","49920","0.35329999946057794","0.35329999946057794","0.35329999946057794","49920","49920","49920","0.6280999979376793","0.6280999979376793","0.6280999979376793","49920","49920","49920","0.5619999981671572","0.5619999981671572","0.5619999981671572","49920","49920","49920","0.3643999991007149","0.3643999991007149","0.3643999991007149","49920","49920","49920","0.5403999986127019","0.5403999986127019","0.5403999986127019","49920","49920","49920","0.10089999977499246","0.10089999977499246","0.10089999977499246","49920","49920","49920","0.053600000478327275","0.053600000478327275","0.053600000478327275","49920","49920","49920","0.6265999989211559","0.6265999989211559","0.6265999989211559","49920","49920","49920","0.531699998807162","0.531699998807162","0.531699998807162"
"78","50560","50560","50560","0.6189999994635582","0.6189999994635582","0.6189999994635582","50560","50560","50560","0.32590000024065374","0.32590000024065374","0.32590000024065374","50560","50560","50560","0.6300999999046326","0.6300999999046326","0.6300999999046326","50560","50560","50560","0.5662999993376434","0.5662999993376434","0.5662999993376434","50560","50560","50560","0.3242999992892146","0.3242999992892146","0.3242999992892146","50560","50560","50560","0.5535999993234872","0.5535999993234872","0.5535999993234872","50560","50560","50560","0.09540000017732382","0.09540000017732382","0.09540000017732382","50560","50560","50560","0.06120000010356307","0.06120000010356307","0.06120000010356307","50560","50560","50560","0.6299999988079071","0.6299999988079071","0.6299999988079071","50560","50560","50560","0.5637999984063208","0.5637999984063208","0.5637999984063208"
"79","51200","51200","51200","0.6390999990701676","0.6390999990701676","0.6390999990701676","51200","51200","51200","0.4063000016659498","0.4063000016659498","0.4063000016659498","51200","51200","51200","0.6154999987781048","0.6154999987781048","0.6154999987781048","51200","51200","51200","0.5884999962896109","0.5884999962896109","0.5884999962896109","51200","51200","51200","0.38839999929070473","0.38839999929070473","0.38839999929070473","51200","51200","51200","0.5693999993801117","0.5693999993801117","0.5693999993801117","51200","51200","51200","0.16840000037103892","0.16840000037103892","0.16840000037103892","51200","51200","51200","0.15779999881982804","0.15779999881982804","0.15779999881982804","51200","51200","51200","0.6340000006556511","0.6340000006556511","0.6340000006556511","51200","51200","51200","0.5805999977886677","0.5805999977886677","0.5805999977886677"
"80","51840","51840","51840","0.6297999992966652","0.6297999992966652","0.6297999992966652","51840","51840","51840","0.37949999848380683","0.37949999848380683","0.37949999848380683","51840","51840","51840","0.6312999984622002","0.6312999984622002","0.6312999984622002","51840","51840","51840","0.5910000011138618","0.5910000011138618","0.5910000011138618","51840","51840","51840","0.4049999970942736","0.4049999970942736","0.4049999970942736","51840","51840","51840","0.5618999989517033","0.5618999989517033","0.5618999989517033","51840","51840","51840","0.11939999984577299","0.11939999984577299","0.11939999984577299","51840","51840","51840","0.1450999991223216","0.1450999991223216","0.1450999991223216","51840","51840","51840","0.6354999977350235","0.6354999977350235","0.6354999977350235","51840","51840","51840","0.5873999990895391","0.5873999990895391","0.5873999990895391"
"81","52480","52480","52480","0.6307999977469444","0.6307999977469444","0.6307999977469444","52480","52480","52480","0.39200000155717135","0.39200000155717135","0.39200000155717135","52480","52480","52480","0.6288999983668327","0.6288999983668327","0.6288999983668327","52480","52480","52480","0.55799999948591","0.55799999948591","0.55799999948591","52480","52480","52480","0.3394999987073243","0.3394999987073243","0.3394999987073243","52480","52480","52480","0.5845999994874","0.5845999994874","0.5845999994874","52480","52480","52480","0.11930000055581332","0.11930000055581332","0.11930000055581332","52480","52480","52480","0.10509999981150031","0.10509999981150031","0.10509999981150031","52480","52480","52480","0.6398999971151352","0.6398999971151352","0.6398999971151352","52480","52480","52480","0.5581999994441866","0.5581999994441866","0.5581999994441866"
"82","53120","53120","53120","0.6326000002026558","0.6326000002026558","0.6326000002026558","53120","53120","53120","0.36599999902769925","0.36599999902769925","0.36599999902769925","53120","53120","53120","0.631099998652935","0.631099998652935","0.631099998652935","53120","53120","53120","0.5693999991193414","0.5693999991193414","0.5693999991193414","53120","53120","53120","0.3829999987408519","0.3829999987408519","0.3829999987408519","53120","53120","53120","0.590399998947978","0.590399998947978","0.590399998947978","53120","53120","53120","0.10030000036582351","0.10030000036582351","0.10030000036582351","53120","53120","53120","0.15380000015720724","0.15380000015720724","0.15380000015720724","53120","53120","53120","0.6379000008106231","0.6379000008106231","0.6379000008106231","53120","53120","53120","0.5579999995231628","0.5579999995231628","0.5579999995231628"
"83","53760","53760","53760","0.6340000003576278","0.6340000003576278","0.6340000003576278","53760","53760","53760","0.39610000111162663","0.39610000111162663","0.39610000111162663","53760","53760","53760","0.6294000032544136","0.6294000032544136","0.6294000032544136","53760","53760","53760","0.5516999989375472","0.5516999989375472","0.5516999989375472","53760","53760","53760","0.3736999982967973","0.3736999982967973","0.3736999982967973","53760","53760","53760","0.5815999991446733","0.5815999991446733","0.5815999991446733","53760","53760","53760","0.13979999983683228","0.13979999983683228","0.13979999983683228","53760","53760","53760","0.12819999942556023","0.12819999942556023","0.12819999942556023","53760","53760","53760","0.6415999993681908","0.6415999993681908","0.6415999993681908","53760","53760","53760","0.5800000000372529","0.5800000000372529","0.5800000000372529"
"84","54400","54400","54400","0.6360999974608421","0.6360999974608421","0.6360999974608421","54400","54400","54400","0.3555999981798232","0.3555999981798232","0.3555999981798232","54400","54400","54400","0.627399999499321","0.627399999499321","0.627399999499321","54400","54400","54400","0.5403999962843955","0.5403999962843955","0.5403999962843955","54400","54400","54400","0.33509999874979257","0.33509999874979257","0.33509999874979257","54400","54400","54400","0.5877999981492757","0.5877999981492757","0.5877999981492757","54400","54400","54400","0.06819999985396862","0.06819999985396862","0.06819999985396862","54400","54400","54400","0.09689999980852008","0.09689999980852008","0.09689999980852008","54400","54400","54400","0.6350999999046326","0.6350999999046326","0.6350999999046326","54400","54400","54400","0.5764000003039836","0.5764000003039836","0.5764000003039836"
"85","55040","55040","55040","0.6338999986648559","0.6338999986648559","0.6338999986648559","55040","55040","55040","0.3703999991156161","0.3703999991156161","0.3703999991156161","55040","55040","55040","0.6378000000119209","0.6378000000119209","0.6378000000119209","55040","55040","55040","0.5229999990016222","0.5229999990016222","0.5229999990016222","55040","55040","55040","0.38399999871850016","0.38399999871850016","0.38399999871850016","55040","55040","55040","0.571399998255074","0.571399998255074","0.571399998255074","55040","55040","55040","0.06949999991804362","0.06949999991804362","0.06949999991804362","55040","55040","55040","0.11820000134408475","0.11820000134408475","0.11820000134408475","55040","55040","55040","0.6380000013113022","0.6380000013113022","0.6380000013113022","55040","55040","55040","0.5601000009477138","0.5601000009477138","0.5601000009477138"
"86","55680","55680","55680","0.6335999983549118","0.6335999983549118","0.6335999983549118","55680","55680","55680","0.3689999979920685","0.3689999979920685","0.3689999979920685","55680","55680","55680","0.6290999993681907","0.6290999993681907","0.6290999993681907","55680","55680","55680","0.5652000021748245","0.5652000021748245","0.5652000021748245","55680","55680","55680","0.38459999948740003","0.38459999948740003","0.38459999948740003","55680","55680","55680","0.5508999981917441","0.5508999981917441","0.5508999981917441","55680","55680","55680","0.11480000093579293","0.11480000093579293","0.11480000093579293","55680","55680","55680","0.12390000017359853","0.12390000017359853","0.12390000017359853","55680","55680","55680","0.6381999984383583","0.6381999984383583","0.6381999984383583","55680","55680","55680","0.5631999989598989","0.5631999989598989","0.5631999989598989"
"87","56320","56320","56320","0.6353999996185302","0.6353999996185302","0.6353999996185302","56320","56320","56320","0.4181999989785254","0.4181999989785254","0.4181999989785254","56320","56320","56320","0.6259999977052212","0.6259999977052212","0.6259999977052212","56320","56320","56320","0.579600002169609","0.579600002169609","0.579600002169609","56320","56320","56320","0.3613999969139695","0.3613999969139695","0.3613999969139695","56320","56320","56320","0.5911999989673495","0.5911999989673495","0.5911999989673495","56320","56320","56320","0.15960000056773424","0.15960000056773424","0.15960000056773424","56320","56320","56320","0.1268000008352101","0.1268000008352101","0.1268000008352101","56320","56320","56320","0.6410000000894069","0.6410000000894069","0.6410000000894069","56320","56320","56320","0.5620999992080032","0.5620999992080032","0.5620999992080032"
"88","56960","56960","56960","0.6404999986290931","0.6404999986290931","0.6404999986290931","56960","56960","56960","0.3556999988108873","0.3556999988108873","0.3556999988108873","56960","56960","56960","0.6324000024795532","0.6324000024795532","0.6324000024795532","56960","56960","56960","0.5853999970853329","0.5853999970853329","0.5853999970853329","56960","56960","56960","0.40479999946430323","0.40479999946430323","0.40479999946430323","56960","56960","56960","0.5713999984785915","0.5713999984785915","0.5713999984785915","56960","56960","56960","0.08590000024065375","0.08590000024065375","0.08590000024065375","56960","56960","56960","0.14539999917149543","0.14539999917149543","0.14539999917149543","56960","56960","56960","0.6486000022292138","0.6486000022292138","0.6486000022292138","56960","56960","56960","0.5769000014290213","0.5769000014290213","0.5769000014290213"
"89","57600","57600","57600","0.6390999978780747","0.6390999978780747","0.6390999978780747","57600","57600","57600","0.34950000068172815","0.34950000068172815","0.34950000068172815","57600","57600","57600","0.6347000020742416","0.6347000020742416","0.6347000020742416","57600","57600","57600","0.5892999982275069","0.5892999982275069","0.5892999982275069","57600","57600","57600","0.39279999865218995","0.39279999865218995","0.39279999865218995","57600","57600","57600","0.5643999997153878","0.5643999997153878","0.5643999997153878","57600","57600","57600","0.09730000019073487","0.09730000019073487","0.09730000019073487","57600","57600","57600","0.13909999953582883","0.13909999953582883","0.13909999953582883","57600","57600","57600","0.6453999984264374","0.6453999984264374","0.6453999984264374","57600","57600","57600","0.5831000019237399","0.5831000019237399","0.5831000019237399"
"90","58240","58240","58240","0.6463000020384788","0.6463000020384788","0.6463000020384788","58240","58240","58240","0.36549999929964544","0.36549999929964544","0.36549999929964544","58240","58240","58240","0.6022000007331372","0.6022000007331372","0.6022000007331372","58240","58240","58240","0.5661000000685453","0.5661000000685453","0.5661000000685453","58240","58240","58240","0.3792000001110136","0.3792000001110136","0.3792000001110136","58240","58240","58240","0.5614000011608005","0.5614000011608005","0.5614000011608005","58240","58240","58240","0.114699999820441","0.114699999820441","0.114699999820441","58240","58240","58240","0.08310000022873282","0.08310000022873282","0.08310000022873282","58240","58240","58240","0.6398999997973442","0.6398999997973442","0.6398999997973442","58240","58240","58240","0.5704999971017242","0.5704999971017242","0.5704999971017242"
"91","58880","58880","58880","0.644299999177456","0.644299999177456","0.644299999177456","58880","58880","58880","0.38599999943748114","0.38599999943748114","0.38599999943748114","58880","58880","58880","0.6360999992489815","0.6360999992489815","0.6360999992489815","58880","58880","58880","0.5773000000417232","0.5773000000417232","0.5773000000417232","58880","58880","58880","0.37959999924525617","0.37959999924525617","0.37959999924525617","58880","58880","58880","0.5696000011451542","0.5696000011451542","0.5696000011451542","58880","58880","58880","0.16709999937564135","0.16709999937564135","0.16709999937564135","58880","58880","58880","0.12459999984130263","0.12459999984130263","0.12459999984130263","58880","58880","58880","0.642299998998642","0.642299998998642","0.642299998998642","58880","58880","58880","0.58510000128299","0.58510000128299","0.58510000128299"
"92","59520","59520","59520","0.6481999990344047","0.6481999990344047","0.6481999990344047","59520","59520","59520","0.41709999850019813","0.41709999850019813","0.41709999850019813","59520","59520","59520","0.6417999994754792","0.6417999994754792","0.6417999994754792","59520","59520","59520","0.5748999984748662","0.5748999984748662","0.5748999984748662","59520","59520","59520","0.3961000004969537","0.3961000004969537","0.3961000004969537","59520","59520","59520","0.5920999967493117","0.5920999967493117","0.5920999967493117","59520","59520","59520","0.15210000095888973","0.15210000095888973","0.15210000095888973","59520","59520","59520","0.12819999942556023","0.12819999942556023","0.12819999942556023","59520","59520","59520","0.6254999986290932","0.6254999986290932","0.6254999986290932","59520","59520","59520","0.6006999994628132","0.6006999994628132","0.6006999994628132"
"93","60160","60160","60160","0.644199997484684","0.644199997484684","0.644199997484684","60160","60160","60160","0.37499999882653356","0.37499999882653356","0.37499999882653356","60160","60160","60160","0.6408999988436699","0.6408999988436699","0.6408999988436699","60160","60160","60160","0.5832000008225441","0.5832000008225441","0.5832000008225441","60160","60160","60160","0.43350000083446505","0.43350000083446505","0.43350000083446505","60160","60160","60160","0.5860999983735382","0.5860999983735382","0.5860999983735382","60160","60160","60160","0.1196999997086823","0.1196999997086823","0.1196999997086823","60160","60160","60160","0.13349999951198696","0.13349999951198696","0.13349999951198696","60160","60160","60160","0.6433000031113625","0.6433000031113625","0.6433000031113625","60160","60160","60160","0.5924999974668026","0.5924999974668026","0.5924999974668026"
"94","60800","60800","60800","0.6391000017523766","0.6391000017523766","0.6391000017523766","60800","60800","60800","0.4036000010557473","0.4036000010557473","0.4036000010557473","60800","60800","60800","0.6468999987840652","0.6468999987840652","0.6468999987840652","60800","60800","60800","0.5718999999389053","0.5718999999389053","0.5718999999389053","60800","60800","60800","0.43190000193193556","0.43190000193193556","0.43190000193193556","60800","60800","60800","0.586900001913309","0.586900001913309","0.586900001913309","60800","60800","60800","0.11629999985918403","0.11629999985918403","0.11629999985918403","60800","60800","60800","0.09770000079646707","0.09770000079646707","0.09770000079646707","60800","60800","60800","0.6478000029921531","0.6478000029921531","0.6478000029921531","60800","60800","60800","0.594399998690933","0.594399998690933","0.594399998690933"
"95","61440","61440","61440","0.6225","0.6225","0.6225","61440","61440","61440","0.42289999855682253","0.42289999855682253","0.42289999855682253","61440","61440","61440","0.6407000023126602","0.6407000023126602","0.6407000023126602","61440","61440","61440","0.5784999988973141","0.5784999988973141","0.5784999988973141","61440","61440","61440","0.39590000102296474","0.39590000102296474","0.39590000102296474","61440","61440","61440","0.5972000004351139","0.5972000004351139","0.5972000004351139","61440","61440","61440","0.10280000070109964","0.10280000070109964","0.10280000070109964","61440","61440","61440","0.13030000118538737","0.13030000118538737","0.13030000118538737","61440","61440","61440","0.6515999984741211","0.6515999984741211","0.6515999984741211","61440","61440","61440","0.6019999981671572","0.6019999981671572","0.6019999981671572"
"96","62080","62080","62080","0.6522999991476536","0.6522999991476536","0.6522999991476536","62080","62080","62080","0.42180000074207785","0.42180000074207785","0.42180000074207785","62080","62080","62080","0.6457999968528747","0.6457999968528747","0.6457999968528747","62080","62080","62080","0.5779999976232648","0.5779999976232648","0.5779999976232648","62080","62080","62080","0.35429999865591527","0.35429999865591527","0.35429999865591527","62080","62080","62080","0.5900000006705522","0.5900000006705522","0.5900000006705522","62080","62080","62080","0.11590000107884407","0.11590000107884407","0.11590000107884407","62080","62080","62080","0.11520000005140901","0.11520000005140901","0.11520000005140901","62080","62080","62080","0.6543999993801117","0.6543999993801117","0.6543999993801117","62080","62080","62080","0.6023000035621225","0.6023000035621225","0.6023000035621225"
"97","62720","62720","62720","0.6531999984383583","0.6531999984383583","0.6531999984383583","62720","62720","62720","0.3821999992057681","0.3821999992057681","0.3821999992057681","62720","62720","62720","0.6406999972462654","0.6406999972462654","0.6406999972462654","62720","62720","62720","0.5867000012844801","0.5867000012844801","0.5867000012844801","62720","62720","62720","0.41279999958351254","0.41279999958351254","0.41279999958351254","62720","62720","62720","0.571799997985363","0.571799997985363","0.571799997985363","62720","62720","62720","0.13240000015124678","0.13240000015124678","0.13240000015124678","62720","62720","62720","0.1294000006094575","0.1294000006094575","0.1294000006094575","62720","62720","62720","0.6473999986052513","0.6473999986052513","0.6473999986052513","62720","62720","62720","0.5979999975115061","0.5979999975115061","0.5979999975115061"
"98","63360","63360","63360","0.641299998909235","0.641299998909235","0.641299998909235","63360","63360","63360","0.4264999998174608","0.4264999998174608","0.4264999998174608","63360","63360","63360","0.6445999985933304","0.6445999985933304","0.6445999985933304","63360","63360","63360","0.6005999986082315","0.6005999986082315","0.6005999986082315","63360","63360","63360","0.3745999989099801","0.3745999989099801","0.3745999989099801","63360","63360","63360","0.6032000019773841","0.6032000019773841","0.6032000019773841","63360","63360","63360","0.12349999951198697","0.12349999951198697","0.12349999951198697","63360","63360","63360","0.1336999985203147","0.1336999985203147","0.1336999985203147","63360","63360","63360","0.6462999993562698","0.6462999993562698","0.6462999993562698","63360","63360","63360","0.6073999974131584","0.6073999974131584","0.6073999974131584"
"99","64000","64000","64000","0.6499000015854836","0.6499000015854836","0.6499000015854836","64000","64000","64000","0.41479999881237745","0.41479999881237745","0.41479999881237745","64000","64000","64000","0.6539999976754188","0.6539999976754188","0.6539999976754188","64000","64000","64000","0.6049000003188848","0.6049000003188848","0.6049000003188848","64000","64000","64000","0.4494999965839088","0.4494999965839088","0.4494999965839088","64000","64000","64000","0.5769000020436943","0.5769000020436943","0.5769000020436943","64000","64000","64000","0.1240999997034669","0.1240999997034669","0.1240999997034669","64000","64000","64000","0.14709999876096844","0.14709999876096844","0.14709999876096844","64000","64000","64000","0.6505999979376793","0.6505999979376793","0.6505999979376793","64000","64000","64000","0.6069999993219972","0.6069999993219972","0.6069999993219972"
"100","64640","64640","64640","0.6517000004649163","0.6517000004649163","0.6517000004649163","64640","64640","64640","0.40060000034049154","0.40060000034049154","0.40060000034049154","64640","64640","64640","0.6202999991178513","0.6202999991178513","0.6202999991178513","64640","64640","64640","0.5691999991983175","0.5691999991983175","0.5691999991983175","64640","64640","64640","0.39799999993294477","0.39799999993294477","0.39799999993294477","64640","64640","64640","0.5903000008314848","0.5903000008314848","0.5903000008314848","64640","64640","64640","0.12330000011250376","0.12330000011250376","0.12330000011250376","64640","64640","64640","0.1171999996714294","0.1171999996714294","0.1171999996714294","64640","64640","64640","0.6374000008404255","0.6374000008404255","0.6374000008404255","64640","64640","64640","0.6017999986559153","0.6017999986559153","0.6017999986559153"
"101","65280","65280","65280","0.6509999978542328","0.6509999978542328","0.6509999978542328","65280","65280","65280","0.4562000001966953","0.4562000001966953","0.4562000001966953","65280","65280","65280","0.6533999967575074","0.6533999967575074","0.6533999967575074","65280","65280","65280","0.5927999999001622","0.5927999999001622","0.5927999999001622","65280","65280","65280","0.3930000007338822","0.3930000007338822","0.3930000007338822","65280","65280","65280","0.5951999989897012","0.5951999989897012","0.5951999989897012","65280","65280","65280","0.15350000012665987","0.15350000012665987","0.15350000012665987","65280","65280","65280","0.11959999980404973","0.11959999980404973","0.11959999980404973","65280","65280","65280","0.6468999987840652","0.6468999987840652","0.6468999987840652","65280","65280","65280","0.5977000003680587","0.5977000003680587","0.5977000003680587"
"102","65920","65920","65920","0.6491999992728233","0.6491999992728233","0.6491999992728233","65920","65920","65920","0.46139999939128756","0.46139999939128756","0.46139999939128756","65920","65920","65920","0.6414000031352043","0.6414000031352043","0.6414000031352043","65920","65920","65920","0.5779999997839331","0.5779999997839331","0.5779999997839331","65920","65920","65920","0.40050000002607705","0.40050000002607705","0.40050000002607705","65920","65920","65920","0.5970000013522804","0.5970000013522804","0.5970000013522804","65920","65920","65920","0.15160000037401913","0.15160000037401913","0.15160000037401913","65920","65920","65920","0.12950000014156104","0.12950000014156104","0.12950000014156104","65920","65920","65920","0.6459000000357628","0.6459000000357628","0.6459000000357628","65920","65920","65920","0.5936999997496605","0.5936999997496605","0.5936999997496605"
"103","66560","66560","66560","0.654099996984005","0.654099996984005","0.654099996984005","66560","66560","66560","0.45700000137090685","0.45700000137090685","0.45700000137090685","66560","66560","66560","0.6501999992132187","0.6501999992132187","0.6501999992132187","66560","66560","66560","0.5763999985530972","0.5763999985530972","0.5763999985530972","66560","66560","66560","0.36710000030696394","0.36710000030696394","0.36710000030696394","66560","66560","66560","0.6018999994918705","0.6018999994918705","0.6018999994918705","66560","66560","66560","0.13690000077709555","0.13690000077709555","0.13690000077709555","66560","66560","66560","0.1200999995879829","0.1200999995879829","0.1200999995879829","66560","66560","66560","0.6369999986886978","0.6369999986886978","0.6369999986886978","66560","66560","66560","0.6000999993085862","0.6000999993085862","0.6000999993085862"
"104","67200","67200","67200","0.6523000025749206","0.6523000025749206","0.6523000025749206","67200","67200","67200","0.45190000051632523","0.45190000051632523","0.45190000051632523","67200","67200","67200","0.6516999989748001","0.6516999989748001","0.6516999989748001","67200","67200","67200","0.575799998641014","0.575799998641014","0.575799998641014","67200","67200","67200","0.3968999999016523","0.3968999999016523","0.3968999999016523","67200","67200","67200","0.6073999981582164","0.6073999981582164","0.6073999981582164","67200","67200","67200","0.19839999917894602","0.19839999917894602","0.19839999917894602","67200","67200","67200","0.10670000046491623","0.10670000046491623","0.10670000046491623","67200","67200","67200","0.6521000000834465","0.6521000000834465","0.6521000000834465","67200","67200","67200","0.6086000011861324","0.6086000011861324","0.6086000011861324"
"105","67840","67840","67840","0.6382999968528748","0.6382999968528748","0.6382999968528748","67840","67840","67840","0.43999999975785614","0.43999999975785614","0.43999999975785614","67840","67840","67840","0.6151999998465181","0.6151999998465181","0.6151999998465181","67840","67840","67840","0.5995999979041516","0.5995999979041516","0.5995999979041516","67840","67840","67840","0.38980000000447035","0.38980000000447035","0.38980000000447035","67840","67840","67840","0.6012000022083521","0.6012000022083521","0.6012000022083521","67840","67840","67840","0.16769999977201222","0.16769999977201222","0.16769999977201222","67840","67840","67840","0.10630000008270145","0.10630000008270145","0.10630000008270145","67840","67840","67840","0.6579000002145767","0.6579000002145767","0.6579000002145767","67840","67840","67840","0.5878999980166555","0.5878999980166555","0.5878999980166555"
"106","68480","68480","68480","0.6478999972343444","0.6478999972343444","0.6478999972343444","68480","68480","68480","0.4225000004656613","0.4225000004656613","0.4225000004656613","68480","68480","68480","0.6486999982595444","0.6486999982595444","0.6486999982595444","68480","68480","68480","0.612700001783669","0.612700001783669","0.612700001783669","68480","68480","68480","0.396000000834465","0.396000000834465","0.396000000834465","68480","68480","68480","0.5898999995179475","0.5898999995179475","0.5898999995179475","68480","68480","68480","0.15829999973997474","0.15829999973997474","0.15829999973997474","68480","68480","68480","0.1369000006094575","0.1369000006094575","0.1369000006094575","68480","68480","68480","0.6554999977350235","0.6554999977350235","0.6554999977350235","68480","68480","68480","0.6253999988734722","0.6253999988734722","0.6253999988734722"
"107","69120","69120","69120","0.6505000013113021","0.6505000013113021","0.6505000013113021","69120","69120","69120","0.3667999994009733","0.3667999994009733","0.3667999994009733","69120","69120","69120","0.650699999332428","0.650699999332428","0.650699999332428","69120","69120","69120","0.5939000016078353","0.5939000016078353","0.5939000016078353","69120","69120","69120","0.4101000017113984","0.4101000017113984","0.4101000017113984","69120","69120","69120","0.5872999993711709","0.5872999993711709","0.5872999993711709","69120","69120","69120","0.11229999922215939","0.11229999922215939","0.11229999922215939","69120","69120","69120","0.12540000012144448","0.12540000012144448","0.12540000012144448","69120","69120","69120","0.653500000834465","0.653500000834465","0.653500000834465","69120","69120","69120","0.5738000013306737","0.5738000013306737","0.5738000013306737"
"108","69760","69760","69760","0.6546999970078469","0.6546999970078469","0.6546999970078469","69760","69760","69760","0.42089999973773956","0.42089999973773956","0.42089999973773956","69760","69760","69760","0.6580000016093254","0.6580000016093254","0.6580000016093254","69760","69760","69760","0.6042999975755811","0.6042999975755811","0.6042999975755811","69760","69760","69760","0.415799999628216","0.415799999628216","0.415799999628216","69760","69760","69760","0.5880000004917383","0.5880000004917383","0.5880000004917383","69760","69760","69760","0.16889999995008112","0.16889999995008112","0.16889999995008112","69760","69760","69760","0.1324999996088445","0.1324999996088445","0.1324999996088445","69760","69760","69760","0.6495999997854233","0.6495999997854233","0.6495999997854233","69760","69760","69760","0.6153000002354383","0.6153000002354383","0.6153000002354383"
"109","70400","70400","70400","0.6505000013113021","0.6505000013113021","0.6505000013113021","70400","70400","70400","0.3989000001177192","0.3989000001177192","0.3989000001177192","70400","70400","70400","0.6556000009179115","0.6556000009179115","0.6556000009179115","70400","70400","70400","0.5755999973416328","0.5755999973416328","0.5755999973416328","70400","70400","70400","0.4218000017479062","0.4218000017479062","0.4218000017479062","70400","70400","70400","0.5918000005930663","0.5918000005930663","0.5918000005930663","70400","70400","70400","0.10969999952241778","0.10969999952241778","0.10969999952241778","70400","70400","70400","0.15029999986290932","0.15029999986290932","0.15029999986290932","70400","70400","70400","0.6515999990701675","0.6515999990701675","0.6515999990701675","70400","70400","70400","0.5992000005766749","0.5992000005766749","0.5992000005766749"
"110","71040","71040","71040","0.6590000006556511","0.6590000006556511","0.6590000006556511","71040","71040","71040","0.44359999999403954","0.44359999999403954","0.44359999999403954","71040","71040","71040","0.6536999973654747","0.6536999973654747","0.6536999973654747","71040","71040","71040","0.5986000001616776","0.5986000001616776","0.5986000001616776","71040","71040","71040","0.41939999917522075","0.41939999917522075","0.41939999917522075","71040","71040","71040","0.6027000002935529","0.6027000002935529","0.6027000002935529","71040","71040","71040","0.16049999941140414","0.16049999941140414","0.16049999941140414","71040","71040","71040","0.10740000117570161","0.10740000117570161","0.10740000117570161","71040","71040","71040","0.6353000000119209","0.6353000000119209","0.6353000000119209","71040","71040","71040","0.5790999980270862","0.5790999980270862","0.5790999980270862"
"111","71680","71680","71680","0.6563999998569489","0.6563999998569489","0.6563999998569489","71680","71680","71680","0.42319999957457183","0.42319999957457183","0.42319999957457183","71680","71680","71680","0.6566999992728233","0.6566999992728233","0.6566999992728233","71680","71680","71680","0.6049999994784594","0.6049999994784594","0.6049999994784594","71680","71680","71680","0.39439999911934137","0.39439999911934137","0.39439999911934137","71680","71680","71680","0.5965999968349933","0.5965999968349933","0.5965999968349933","71680","71680","71680","0.12129999963566661","0.12129999963566661","0.12129999963566661","71680","71680","71680","0.16039999965578317","0.16039999965578317","0.16039999965578317","71680","71680","71680","0.6436999979615211","0.6436999979615211","0.6436999979615211","71680","71680","71680","0.6115999989211559","0.6115999989211559","0.6115999989211559"
"112","72320","72320","72320","0.6605000016093254","0.6605000016093254","0.6605000016093254","72320","72320","72320","0.43720000099390743","0.43720000099390743","0.43720000099390743","72320","72320","72320","0.6470999991893769","0.6470999991893769","0.6470999991893769","72320","72320","72320","0.607999999448657","0.607999999448657","0.607999999448657","72320","72320","72320","0.43510000308975577","0.43510000308975577","0.43510000308975577","72320","72320","72320","0.6080999991297722","0.6080999991297722","0.6080999991297722","72320","72320","72320","0.12119999926537275","0.12119999926537275","0.12119999926537275","72320","72320","72320","0.1427999998629093","0.1427999998629093","0.1427999998629093","72320","72320","72320","0.6536999988555908","0.6536999988555908","0.6536999988555908","72320","72320","72320","0.6155999969318509","0.6155999969318509","0.6155999969318509"
"113","72960","72960","72960","0.6544000007212162","0.6544000007212162","0.6544000007212162","72960","72960","72960","0.33850000143051145","0.33850000143051145","0.33850000143051145","72960","72960","72960","0.6491999992728233","0.6491999992728233","0.6491999992728233","72960","72960","72960","0.6116999989561737","0.6116999989561737","0.6116999989561737","72960","72960","72960","0.4099999995529652","0.4099999995529652","0.4099999995529652","72960","72960","72960","0.5886999989673495","0.5886999989673495","0.5886999989673495","72640","72640","72640","0.045999999884516","0.045999999884516","0.045999999884516","72960","72960","72960","0.13249999986961483","0.13249999986961483","0.13249999986961483","72960","72960","72960","0.6571000000834465","0.6571000000834465","0.6571000000834465","72960","72960","72960","0.6084999983012677","0.6084999983012677","0.6084999983012677"
"114","73600","73600","73600","0.6597999985516071","0.6597999985516071","0.6597999985516071","73600","73600","73600","0.43670000003650783","0.43670000003650783","0.43670000003650783","73600","73600","73600","0.6497999969124794","0.6497999969124794","0.6497999969124794","73600","73600","73600","0.6148000005446375","0.6148000005446375","0.6148000005446375","73600","73600","73600","0.4228999997675419","0.4228999997675419","0.4228999997675419","73600","73600","73600","0.6065000019967556","0.6065000019967556","0.6065000019967556","73280","73280","73280","0.16389999991282822","0.16389999991282822","0.16389999991282822","73600","73600","73600","0.1997000010497868","0.1997000010497868","0.1997000010497868","73600","73600","73600","0.6572999987006187","0.6572999987006187","0.6572999987006187","73600","73600","73600","0.5999999999254942","0.5999999999254942","0.5999999999254942"
"115","74240","74240","74240","0.6544999974966049","0.6544999974966049","0.6544999974966049","74240","74240","74240","0.4243999992869794","0.4243999992869794","0.4243999992869794","74240","74240","74240","0.655900000333786","0.655900000333786","0.655900000333786","74240","74240","74240","0.5990999979153275","0.5990999979153275","0.5990999979153275","74240","74240","74240","0.4344000002555549","0.4344000002555549","0.4344000002555549","74240","74240","74240","0.5891999981738627","0.5891999981738627","0.5891999981738627","73920","73920","73920","0.13980000030249357","0.13980000030249357","0.13980000030249357","74240","74240","74240","0.11350000051781535","0.11350000051781535","0.11350000051781535","74240","74240","74240","0.6506999987363815","0.6506999987363815","0.6506999987363815","74240","74240","74240","0.613099999576807","0.613099999576807","0.613099999576807"
"116","74880","74880","74880","0.6083999995887279","0.6083999995887279","0.6083999995887279","74880","74880","74880","0.4422999992966652","0.4422999992966652","0.4422999992966652","74880","74880","74880","0.6306999991089106","0.6306999991089106","0.6306999991089106","74880","74880","74880","0.6146000005304814","0.6146000005304814","0.6146000005304814","74880","74880","74880","0.4266999980993569","0.4266999980993569","0.4266999980993569","74880","74880","74880","0.6152000008895994","0.6152000008895994","0.6152000008895994","74560","74560","74560","0.14590000022202732","0.14590000022202732","0.14590000022202732","74880","74880","74880","0.15479999933391808","0.15479999933391808","0.15479999933391808","74880","74880","74880","0.6414999982714653","0.6414999982714653","0.6414999982714653","74880","74880","74880","0.6116999976336956","0.6116999976336956","0.6116999976336956"
"117","75520","75520","75520","0.6591999998688698","0.6591999998688698","0.6591999998688698","75520","75520","75520","0.4399999987706542","0.4399999987706542","0.4399999987706542","75520","75520","75520","0.6590000000596047","0.6590000000596047","0.6590000000596047","75520","75520","75520","0.6138999995216727","0.6138999995216727","0.6138999995216727","75520","75520","75520","0.43569999989122155","0.43569999989122155","0.43569999989122155","75520","75520","75520","0.627099997587502","0.627099997587502","0.627099997587502","75200","75200","75200","0.14190000040456652","0.14190000040456652","0.14190000040456652","75520","75520","75520","0.15070000000298023","0.15070000000298023","0.15070000000298023","75520","75520","75520","0.6567999994754792","0.6567999994754792","0.6567999994754792","75520","75520","75520","0.610499998703599","0.610499998703599","0.610499998703599"
"118","76160","76160","76160","0.654099995791912","0.654099995791912","0.654099995791912","76160","76160","76160","0.43309999803081156","0.43309999803081156","0.43309999803081156","76160","76160","76160","0.6583999985456467","0.6583999985456467","0.6583999985456467","76160","76160","76160","0.6102000001072884","0.6102000001072884","0.6102000001072884","76160","76160","76160","0.44940000139176844","0.44940000139176844","0.44940000139176844","76160","76160","76160","0.5989999978989363","0.5989999978989363","0.5989999978989363","75840","75840","75840","0.15600000044330956","0.15600000044330956","0.15600000044330956","76160","76160","76160","0.1541000009328127","0.1541000009328127","0.1541000009328127","76160","76160","76160","0.6495999976992607","0.6495999976992607","0.6495999976992607","76160","76160","76160","0.6303999987989664","0.6303999987989664","0.6303999987989664"
"119","76800","76800","76800","0.6550999990105629","0.6550999990105629","0.6550999990105629","76800","76800","76800","0.4290999994054437","0.4290999994054437","0.4290999994054437","76800","76800","76800","0.6562999993562698","0.6562999993562698","0.6562999993562698","76800","76800","76800","0.6093999981880188","0.6093999981880188","0.6093999981880188","76800","76800","76800","0.4239999981038272","0.4239999981038272","0.4239999981038272","76800","76800","76800","0.5943999996036291","0.5943999996036291","0.5943999996036291","76480","76480","76480","0.14589999979361892","0.14589999979361892","0.14589999979361892","76800","76800","76800","0.151099999435246","0.151099999435246","0.151099999435246","76800","76800","76800","0.6597999981045723","0.6597999981045723","0.6597999981045723","76800","76800","76800","0.6038999999314547","0.6038999999314547","0.6038999999314547"
"120","77440","77440","77440","0.6639999979734421","0.6639999979734421","0.6639999979734421","77440","77440","77440","0.415699997972697","0.415699997972697","0.415699997972697","77440","77440","77440","0.6526000002026557","0.6526000002026557","0.6526000002026557","77440","77440","77440","0.6165000004693866","0.6165000004693866","0.6165000004693866","77440","77440","77440","0.4165999997779727","0.4165999997779727","0.4165999997779727","77440","77440","77440","0.5826999997347593","0.5826999997347593","0.5826999997347593","77120","77120","77120","0.06379999993368983","0.06379999993368983","0.06379999993368983","77440","77440","77440","0.1528000005148351","0.1528000005148351","0.1528000005148351","77440","77440","77440","0.6622000002861023","0.6622000002861023","0.6622000002861023","77440","77440","77440","0.6088000007718801","0.6088000007718801","0.6088000007718801"
"121","78080","78080","78080","0.6514999967813492","0.6514999967813492","0.6514999967813492","78080","78080","78080","0.4686000001057982","0.4686000001057982","0.4686000001057982","78080","78080","78080","0.6502000001072884","0.6502000001072884","0.6502000001072884","78080","78080","78080","0.6207999986410141","0.6207999986410141","0.6207999986410141","78080","78080","78080","0.45169999890029433","0.45169999890029433","0.45169999890029433","78080","78080","78080","0.6161999969184399","0.6161999969184399","0.6161999969184399","77760","77760","77760","0.1639999995753169","0.1639999995753169","0.1639999995753169","78080","78080","78080","0.16129999989643692","0.16129999989643692","0.16129999989643692","78080","78080","78080","0.6659000012278556","0.6659000012278556","0.6659000012278556","78080","78080","78080","0.6072999975085258","0.6072999975085258","0.6072999975085258"
"122","78720","78720","78720","0.6585999968647956","0.6585999968647956","0.6585999968647956","78720","78720","78720","0.4299000005237758","0.4299000005237758","0.4299000005237758","78720","78720","78720","0.6546999984979629","0.6546999984979629","0.6546999984979629","78720","78720","78720","0.6061999979242683","0.6061999979242683","0.6061999979242683","78720","78720","78720","0.40489999862387777","0.40489999862387777","0.40489999862387777","78720","78720","78720","0.6205999990552664","0.6205999990552664","0.6205999990552664","78400","78400","78400","0.12440000021830201","0.12440000021830201","0.12440000021830201","78720","78720","78720","0.09279999990016222","0.09279999990016222","0.09279999990016222","78720","78720","78720","0.6651999974250793","0.6651999974250793","0.6651999974250793","78720","78720","78720","0.615000000372529","0.615000000372529","0.615000000372529"
"123","79360","79360","79360","0.6656000006198883","0.6656000006198883","0.6656000006198883","79360","79360","79360","0.3881999994441867","0.3881999994441867","0.3881999994441867","79360","79360","79360","0.6605999994277955","0.6605999994277955","0.6605999994277955","79360","79360","79360","0.6238999992609024","0.6238999992609024","0.6238999992609024","79360","79360","79360","0.4560000001452863","0.4560000001452863","0.4560000001452863","79360","79360","79360","0.6109000015258789","0.6109000015258789","0.6109000015258789","79040","79040","79040","0.11879999918863177","0.11879999918863177","0.11879999918863177","79360","79360","79360","0.14280000042170285","0.14280000042170285","0.14280000042170285","79360","79360","79360","0.6687000048160553","0.6687000048160553","0.6687000048160553","79360","79360","79360","0.6272000002861023","0.6272000002861023","0.6272000002861023"
"124","80000","80000","80000","0.6623999980092049","0.6623999980092049","0.6623999980092049","80000","80000","80000","0.44539999911561606","0.44539999911561606","0.44539999911561606","80000","80000","80000","0.6583999991416931","0.6583999991416931","0.6583999991416931","80000","80000","80000","0.6234999983012677","0.6234999983012677","0.6234999983012677","80000","80000","80000","0.4771999984793365","0.4771999984793365","0.4771999984793365","80000","80000","80000","0.6079999965429306","0.6079999965429306","0.6079999965429306","79200","79200","79200","0.05249999949708581","0.05249999949708581","0.05249999949708581","80000","80000","80000","0.17079999977722765","0.17079999977722765","0.17079999977722765","80000","80000","80000","0.6683999997377396","0.6683999997377396","0.6683999997377396","80000","80000","80000","0.6299000006914138","0.6299000006914138","0.6299000006914138"
"125","80640","80640","80640","0.6545999991893768","0.6545999991893768","0.6545999991893768","80640","80640","80640","0.4790000009164214","0.4790000009164214","0.4790000009164214","80640","80640","80640","0.6562999990582467","0.6562999990582467","0.6562999990582467","80640","80640","80640","0.6180999996885658","0.6180999996885658","0.6180999996885658","80640","80640","80640","0.450900000911206","0.450900000911206","0.450900000911206","80640","80640","80640","0.6169999957829714","0.6169999957829714","0.6169999957829714","79840","79840","79840","0.15779999924823643","0.15779999924823643","0.15779999924823643","80640","80640","80640","0.08500000037252903","0.08500000037252903","0.08500000037252903","80640","80640","80640","0.6670999976992608","0.6670999976992608","0.6670999976992608","80640","80640","80640","0.6070000023022294","0.6070000023022294","0.6070000023022294"
"126","81280","81280","81280","0.6612999990582467","0.6612999990582467","0.6612999990582467","81280","81280","81280","0.44529999947175386","0.44529999947175386","0.44529999947175386","81280","81280","81280","0.6576999989151955","0.6576999989151955","0.6576999989151955","81280","81280","81280","0.6172000002115965","0.6172000002115965","0.6172000002115965","81280","81280","81280","0.4317999986372888","0.4317999986372888","0.4317999986372888","81280","81280","81280","0.5926999993622303","0.5926999993622303","0.5926999993622303","80480","80480","80480","0.1114000004902482","0.1114000004902482","0.1114000004902482","81280","81280","81280","0.11590000074356795","0.11590000074356795","0.11590000074356795","81280","81280","81280","0.668199999332428","0.668199999332428","0.668199999332428","81280","81280","81280","0.6213999968767167","0.6213999968767167","0.6213999968767167"
"127","81920","81920","81920","0.6619999992847443","0.6619999992847443","0.6619999992847443","81920","81920","81920","0.43669999826699496","0.43669999826699496","0.43669999826699496","81920","81920","81920","0.6575999963283539","0.6575999963283539","0.6575999963283539","81920","81920","81920","0.6069999994337558","0.6069999994337558","0.6069999994337558","81920","81920","81920","0.43349999956786633","0.43349999956786633","0.43349999956786633","81920","81920","81920","0.5639999986439943","0.5639999986439943","0.5639999986439943","81120","81120","81120","0.15399999992921948","0.15399999992921948","0.15399999992921948","81920","81920","81920","0.14480000104755164","0.14480000104755164","0.14480000104755164","81920","81920","81920","0.6585999989509582","0.6585999989509582","0.6585999989509582","81920","81920","81920","0.6139999990165234","0.6139999990165234","0.6139999990165234"
"128","82560","82560","82560","0.6544000037014485","0.6544000037014485","0.6544000037014485","82560","82560","82560","0.44220000192523","0.44220000192523","0.44220000192523","82560","82560","82560","0.647699998319149","0.647699998319149","0.647699998319149","82560","82560","82560","0.5955000015348196","0.5955000015348196","0.5955000015348196","82560","82560","82560","0.4679999989084899","0.4679999989084899","0.4679999989084899","82560","82560","82560","0.6281999982148408","0.6281999982148408","0.6281999982148408","81760","81760","81760","0.1880999993905425","0.1880999993905425","0.1880999993905425","82560","82560","82560","0.14149999976158142","0.14149999976158142","0.14149999976158142","82560","82560","82560","0.6618000024557114","0.6618000024557114","0.6618000024557114","82560","82560","82560","0.6140000000596046","0.6140000000596046","0.6140000000596046"
"129","83200","83200","83200","0.6655999988317489","0.6655999988317489","0.6655999988317489","83200","83200","83200","0.42139999886974694","0.42139999886974694","0.42139999886974694","83200","83200","83200","0.6600999960303306","0.6600999960303306","0.6600999960303306","83200","83200","83200","0.6072999998554587","0.6072999998554587","0.6072999998554587","83200","83200","83200","0.4514999980479479","0.4514999980479479","0.4514999980479479","83200","83200","83200","0.6184000014513731","0.6184000014513731","0.6184000014513731","82400","82400","82400","0.10529999881982803","0.10529999881982803","0.10529999881982803","83200","83200","83200","0.10220000065863133","0.10220000065863133","0.10220000065863133","83200","83200","83200","0.666199999153614","0.666199999153614","0.666199999153614","83200","83200","83200","0.6280999980121851","0.6280999980121851","0.6280999980121851"
"130","83840","83840","83840","0.6614999970793725","0.6614999970793725","0.6614999970793725","83840","83840","83840","0.4655999997444451","0.4655999997444451","0.4655999997444451","83840","83840","83840","0.6670000010728836","0.6670000010728836","0.6670000010728836","83840","83840","83840","0.6138999976962805","0.6138999976962805","0.6138999976962805","83840","83840","83840","0.4253999997675419","0.4253999997675419","0.4253999997675419","83840","83840","83840","0.6110999995097518","0.6110999995097518","0.6110999995097518","83040","83040","83040","0.15090000001713633","0.15090000001713633","0.15090000001713633","83840","83840","83840","0.16140000009909272","0.16140000009909272","0.16140000009909272","83840","83840","83840","0.6657999983429909","0.6657999983429909","0.6657999983429909","83840","83840","83840","0.6118999971449375","0.6118999971449375","0.6118999971449375"
"131","84480","84480","84480","0.6571999964118004","0.6571999964118004","0.6571999964118004","84480","84480","84480","0.4239999988116324","0.4239999988116324","0.4239999988116324","84480","84480","84480","0.6642000007629395","0.6642000007629395","0.6642000007629395","84480","84480","84480","0.6266000005602836","0.6266000005602836","0.6266000005602836","84480","84480","84480","0.4431999998353422","0.4431999998353422","0.4431999998353422","84480","84480","84480","0.6032999997586012","0.6032999997586012","0.6032999997586012","83680","83680","83680","0.18159999987110495","0.18159999987110495","0.18159999987110495","84480","84480","84480","0.1336999992839992","0.1336999992839992","0.1336999992839992","84480","84480","84480","0.6652999982237816","0.6652999982237816","0.6652999982237816","84480","84480","84480","0.6312999991327524","0.6312999991327524","0.6312999991327524"
"132","85120","85120","85120","0.6586000013351441","0.6586000013351441","0.6586000013351441","85120","85120","85120","0.46760000102221966","0.46760000102221966","0.46760000102221966","85120","85120","85120","0.6639999979734421","0.6639999979734421","0.6639999979734421","85120","85120","85120","0.620399999320507","0.620399999320507","0.620399999320507","85120","85120","85120","0.4664999983087182","0.4664999983087182","0.4664999983087182","85120","85120","85120","0.6229999996721745","0.6229999996721745","0.6229999996721745","84320","84320","84320","0.15029999952763318","0.15029999952763318","0.15029999952763318","85120","85120","85120","0.2024999994970858","0.2024999994970858","0.2024999994970858","85120","85120","85120","0.6629999989271164","0.6629999989271164","0.6629999989271164","85120","85120","85120","0.6040000002086162","0.6040000002086162","0.6040000002086162"
"133","85760","85760","85760","0.6658999985456466","0.6658999985456466","0.6658999985456466","85760","85760","85760","0.4648000019788742","0.4648000019788742","0.4648000019788742","85760","85760","85760","0.6669000008702278","0.6669000008702278","0.6669000008702278","85760","85760","85760","0.6108000002056361","0.6108000002056361","0.6108000002056361","85760","85760","85760","0.4337999989464879","0.4337999989464879","0.4337999989464879","85760","85760","85760","0.6348999989032745","0.6348999989032745","0.6348999989032745","84960","84960","84960","0.17620000150054693","0.17620000150054693","0.17620000150054693","85760","85760","85760","0.15950000043958426","0.15950000043958426","0.15950000043958426","85760","85760","85760","0.6702999973297119","0.6702999973297119","0.6702999973297119","85760","85760","85760","0.6013999957591295","0.6013999957591295","0.6013999957591295"
"134","86400","86400","86400","0.6672999981045723","0.6672999981045723","0.6672999981045723","86400","86400","86400","0.4404999991506338","0.4404999991506338","0.4404999991506338","86400","86400","86400","0.6627999994158745","0.6627999994158745","0.6627999994158745","86400","86400","86400","0.6006999985314906","0.6006999985314906","0.6006999985314906","86400","86400","86400","0.4375999975949526","0.4375999975949526","0.4375999975949526","86400","86400","86400","0.6206000025570393","0.6206000025570393","0.6206000025570393","85600","85600","85600","0.1575000013783574","0.1575000013783574","0.1575000013783574","86400","86400","86400","0.15050000103190542","0.15050000103190542","0.15050000103190542","86400","86400","86400","0.6681000003218651","0.6681000003218651","0.6681000003218651","86400","86400","86400","0.617400002926588","0.617400002926588","0.617400002926588"
"135","87040","87040","87040","0.6634999963641167","0.6634999963641167","0.6634999963641167","87040","87040","87040","0.46870000040158627","0.46870000040158627","0.46870000040158627","87040","87040","87040","0.6620999979972839","0.6620999979972839","0.6620999979972839","87040","87040","87040","0.6227999994158745","0.6227999994158745","0.6227999994158745","87040","87040","87040","0.4451999981887639","0.4451999981887639","0.4451999981887639","87040","87040","87040","0.6052999986708164","0.6052999986708164","0.6052999986708164","86240","86240","86240","0.16880000054836272","0.16880000054836272","0.16880000054836272","87040","87040","87040","0.15569999923929573","0.15569999923929573","0.15569999923929573","87040","87040","87040","0.6647000011801719","0.6647000011801719","0.6647000011801719","87040","87040","87040","0.6136999990791082","0.6136999990791082","0.6136999990791082"
"136","87680","87680","87680","0.6635999970138073","0.6635999970138073","0.6635999970138073","87680","87680","87680","0.4012999996542931","0.4012999996542931","0.4012999996542931","87680","87680","87680","0.6608999982476235","0.6608999982476235","0.6608999982476235","87680","87680","87680","0.6339999989047647","0.6339999989047647","0.6339999989047647","87680","87680","87680","0.449200000166893","0.449200000166893","0.449200000166893","87680","87680","87680","0.61319999858737","0.61319999858737","0.61319999858737","86880","86880","86880","0.16040000157430767","0.16040000157430767","0.16040000157430767","87680","87680","87680","0.13699999945238234","0.13699999945238234","0.13699999945238234","87680","87680","87680","0.6561999969184399","0.6561999969184399","0.6561999969184399","87680","87680","87680","0.6337999970465898","0.6337999970465898","0.6337999970465898"
"137","88320","88320","88320","0.6588999985158444","0.6588999985158444","0.6588999985158444","88320","88320","88320","0.4454000021517277","0.4454000021517277","0.4454000021517277","88320","88320","88320","0.6650000011920929","0.6650000011920929","0.6650000011920929","88320","88320","88320","0.6094000025093556","0.6094000025093556","0.6094000025093556","88320","88320","88320","0.4538000003434718","0.4538000003434718","0.4538000003434718","88320","88320","88320","0.6225999989360571","0.6225999989360571","0.6225999989360571","87520","87520","87520","0.16999999966472387","0.16999999966472387","0.16999999966472387","88320","88320","88320","0.18359999926760792","0.18359999926760792","0.18359999926760792","88320","88320","88320","0.6674000006914139","0.6674000006914139","0.6674000006914139","88320","88320","88320","0.6229999999701977","0.6229999999701977","0.6229999999701977"
"138","88960","88960","88960","0.6640999981760979","0.6640999981760979","0.6640999981760979","88960","88960","88960","0.4576000010035932","0.4576000010035932","0.4576000010035932","88960","88960","88960","0.661700000166893","0.661700000166893","0.661700000166893","88960","88960","88960","0.6256999988853932","0.6256999988853932","0.6256999988853932","88960","88960","88960","0.4650000018626452","0.4650000018626452","0.4650000018626452","88960","88960","88960","0.6245999963209034","0.6245999963209034","0.6245999963209034","88160","88160","88160","0.13130000060424207","0.13130000060424207","0.13130000060424207","88960","88960","88960","0.15220000004395842","0.15220000004395842","0.15220000004395842","88960","88960","88960","0.6619999995827675","0.6619999995827675","0.6619999995827675","88960","88960","88960","0.6404000027850271","0.6404000027850271","0.6404000027850271"
"139","89600","89600","89600","0.6591999995708465","0.6591999995708465","0.6591999995708465","89600","89600","89600","0.4546000001579523","0.4546000001579523","0.4546000001579523","89600","89600","89600","0.6703999975323677","0.6703999975323677","0.6703999975323677","89600","89600","89600","0.6357999972254038","0.6357999972254038","0.6357999972254038","89600","89600","89600","0.4348999991826713","0.4348999991826713","0.4348999991826713","89600","89600","89600","0.6210000018775463","0.6210000018775463","0.6210000018775463","88800","88800","88800","0.1701999990455806","0.1701999990455806","0.1701999990455806","89600","89600","89600","0.1677999991364777","0.1677999991364777","0.1677999991364777","89600","89600","89600","0.6626999977231026","0.6626999977231026","0.6626999977231026","89600","89600","89600","0.6372000002861022","0.6372000002861022","0.6372000002861022"
"140","90240","90240","90240","0.6650000011920929","0.6650000011920929","0.6650000011920929","90240","90240","90240","0.41829999888315794","0.41829999888315794","0.41829999888315794","90240","90240","90240","0.6592999997735024","0.6592999997735024","0.6592999997735024","90240","90240","90240","0.6378999999165536","0.6378999999165536","0.6378999999165536","90240","90240","90240","0.4685000024549663","0.4685000024549663","0.4685000024549663","90240","90240","90240","0.6008000002056361","0.6008000002056361","0.6008000002056361","89440","89440","89440","0.1275","0.1275","0.1275","90240","90240","90240","0.14350000014528633","0.14350000014528633","0.14350000014528633","90240","90240","90240","0.6644999971985817","0.6644999971985817","0.6644999971985817","90240","90240","90240","0.5901999990642071","0.5901999990642071","0.5901999990642071"
"141","90880","90880","90880","0.6660999980568886","0.6660999980568886","0.6660999980568886","90880","90880","90880","0.44659999864175914","0.44659999864175914","0.44659999864175914","90880","90880","90880","0.6734999978542328","0.6734999978542328","0.6734999978542328","90880","90880","90880","0.6281999978423118","0.6281999978423118","0.6281999978423118","90880","90880","90880","0.42820000074803827","0.42820000074803827","0.42820000074803827","90880","90880","90880","0.610299997329712","0.610299997329712","0.610299997329712","90080","90080","90080","0.15550000071525574","0.15550000071525574","0.15550000071525574","90880","90880","90880","0.11110000059008598","0.11110000059008598","0.11110000059008598","90880","90880","90880","0.6729999986290932","0.6729999986290932","0.6729999986290932","90880","90880","90880","0.6431999999284744","0.6431999999284744","0.6431999999284744"
"142","91520","91520","91520","0.6629999995231628","0.6629999995231628","0.6629999995231628","91520","91520","91520","0.5060000000521541","0.5060000000521541","0.5060000000521541","91520","91520","91520","0.6708999991416931","0.6708999991416931","0.6708999991416931","91520","91520","91520","0.6301000010967255","0.6301000010967255","0.6301000010967255","91520","91520","91520","0.4400000005029142","0.4400000005029142","0.4400000005029142","91520","91520","91520","0.6349999999254942","0.6349999999254942","0.6349999999254942","90720","90720","90720","0.16660000063478947","0.16660000063478947","0.16660000063478947","91520","91520","91520","0.21140000002458692","0.21140000002458692","0.21140000002458692","91520","91520","91520","0.672100003361702","0.672100003361702","0.672100003361702","91520","91520","91520","0.629999999217689","0.629999999217689","0.629999999217689"
"143","92160","92160","92160","0.6693000009655953","0.6693000009655953","0.6693000009655953","92160","92160","92160","0.47110000083222986","0.47110000083222986","0.47110000083222986","92160","92160","92160","0.6753999966382981","0.6753999966382981","0.6753999966382981","92160","92160","92160","0.6274999985098839","0.6274999985098839","0.6274999985098839","92160","92160","92160","0.4378000000678003","0.4378000000678003","0.4378000000678003","92160","92160","92160","0.631099998280406","0.631099998280406","0.631099998280406","91360","91360","91360","0.19009999992325902","0.19009999992325902","0.19009999992325902","92160","92160","92160","0.14979999996721743","0.14979999996721743","0.14979999996721743","92160","92160","92160","0.6587999978661537","0.6587999978661537","0.6587999978661537","92160","92160","92160","0.6263999985903501","0.6263999985903501","0.6263999985903501"
"144","92800","92800","92800","0.666900001168251","0.666900001168251","0.666900001168251","92800","92800","92800","0.4837999979965389","0.4837999979965389","0.4837999979965389","92800","92800","92800","0.6489000028371811","0.6489000028371811","0.6489000028371811","92800","92800","92800","0.6177000007778406","0.6177000007778406","0.6177000007778406","92800","92800","92800","0.42379999874159696","0.42379999874159696","0.42379999874159696","92800","92800","92800","0.6197999992221593","0.6197999992221593","0.6197999992221593","92000","92000","92000","0.19670000003650784","0.19670000003650784","0.19670000003650784","92800","92800","92800","0.12040000030770898","0.12040000030770898","0.12040000030770898","92800","92800","92800","0.6627999967336655","0.6627999967336655","0.6627999967336655","92800","92800","92800","0.623900001347065","0.623900001347065","0.623900001347065"
"145","93440","93440","93440","0.6648999992012977","0.6648999992012977","0.6648999992012977","93440","93440","93440","0.4441999977454543","0.4441999977454543","0.4441999977454543","93440","93440","93440","0.6723999989032745","0.6723999989032745","0.6723999989032745","93440","93440","93440","0.6273999981582165","0.6273999981582165","0.6273999981582165","93440","93440","93440","0.4643999993242323","0.4643999993242323","0.4643999993242323","93440","93440","93440","0.6297999994829298","0.6297999994829298","0.6297999994829298","92640","92640","92640","0.167899999730289","0.167899999730289","0.167899999730289","93440","93440","93440","0.13570000054314732","0.13570000054314732","0.13570000054314732","93440","93440","93440","0.6651999978721141","0.6651999978721141","0.6651999978721141","93440","93440","93440","0.6277999969199299","0.6277999969199299","0.6277999969199299"
"146","94080","94080","94080","0.6713999995589256","0.6713999995589256","0.6713999995589256","94080","94080","94080","0.4430000000074506","0.4430000000074506","0.4430000000074506","94080","94080","94080","0.670500001013279","0.670500001013279","0.670500001013279","94080","94080","94080","0.6335999999940395","0.6335999999940395","0.6335999999940395","94080","94080","94080","0.48370000049471856","0.48370000049471856","0.48370000049471856","94080","94080","94080","0.6349999956414103","0.6349999956414103","0.6349999956414103","93280","93280","93280","0.15049999959766866","0.15049999959766866","0.15049999959766866","94080","94080","94080","0.1470000001974404","0.1470000001974404","0.1470000001974404","94080","94080","94080","0.6752999982237816","0.6752999982237816","0.6752999982237816","94080","94080","94080","0.6086999983713031","0.6086999983713031","0.6086999983713031"
"147","94720","94720","94720","0.6581000006198883","0.6581000006198883","0.6581000006198883","94720","94720","94720","0.44309999838471414","0.44309999838471414","0.44309999838471414","94720","94720","94720","0.6751999962329864","0.6751999962329864","0.6751999962329864","94720","94720","94720","0.6453999997675419","0.6453999997675419","0.6453999997675419","94720","94720","94720","0.47180000074207784","0.47180000074207784","0.47180000074207784","94720","94720","94720","0.6281999976187944","0.6281999976187944","0.6281999976187944","93920","93920","93920","0.1620999997109175","0.1620999997109175","0.1620999997109175","94720","94720","94720","0.19039999917149544","0.19039999917149544","0.19039999917149544","94720","94720","94720","0.661799997985363","0.661799997985363","0.661799997985363","94720","94720","94720","0.6093999972939491","0.6093999972939491","0.6093999972939491"
"148","95360","95360","95360","0.6708999991416931","0.6708999991416931","0.6708999991416931","95360","95360","95360","0.5025000010058284","0.5025000010058284","0.5025000010058284","95360","95360","95360","0.6695999974012374","0.6695999974012374","0.6695999974012374","95360","95360","95360","0.626099997907877","0.626099997907877","0.626099997907877","95360","95360","95360","0.4618000004254281","0.4618000004254281","0.4618000004254281","95360","95360","95360","0.6365999981760979","0.6365999981760979","0.6365999981760979","94560","94560","94560","0.19779999935999512","0.19779999935999512","0.19779999935999512","95360","95360","95360","0.17129999980330468","0.17129999980330468","0.17129999980330468","95360","95360","95360","0.6728999996185303","0.6728999996185303","0.6728999996185303","95360","95360","95360","0.6470999984443188","0.6470999984443188","0.6470999984443188"
"149","96000","96000","96000","0.6639999997615814","0.6639999997615814","0.6639999997615814","96000","96000","96000","0.4692999985069036","0.4692999985069036","0.4692999985069036","96000","96000","96000","0.6651999992132187","0.6651999992132187","0.6651999992132187","96000","96000","96000","0.6247000010311603","0.6247000010311603","0.6247000010311603","96000","96000","96000","0.49229999920353296","0.49229999920353296","0.49229999920353296","96000","96000","96000","0.6361000003665686","0.6361000003665686","0.6361000003665686","95200","95200","95200","0.1428999999910593","0.1428999999910593","0.1428999999910593","96000","96000","96000","0.16670000044628977","0.16670000044628977","0.16670000044628977","96000","96000","96000","0.6736000007390976","0.6736000007390976","0.6736000007390976","96000","96000","96000","0.6373999986052513","0.6373999986052513","0.6373999986052513"
"150","96640","96640","96640","0.6684000015258789","0.6684000015258789","0.6684000015258789","96640","96640","96640","0.4874000004120171","0.4874000004120171","0.4874000004120171","96640","96640","96640","0.6656999990344048","0.6656999990344048","0.6656999990344048","96640","96640","96640","0.6279999953508377","0.6279999953508377","0.6279999953508377","96640","96640","96640","0.4663999994285405","0.4663999994285405","0.4663999994285405","96640","96640","96640","0.6442999994009733","0.6442999994009733","0.6442999994009733","95840","95840","95840","0.1436999987438321","0.1436999987438321","0.1436999987438321","96640","96640","96640","0.18149999907240272","0.18149999907240272","0.18149999907240272","96640","96640","96640","0.6488000011444092","0.6488000011444092","0.6488000011444092","96640","96640","96640","0.642899999320507","0.642899999320507","0.642899999320507"
"151","97280","97280","97280","0.6694999986886978","0.6694999986886978","0.6694999986886978","97280","97280","97280","0.48339999925345184","0.48339999925345184","0.48339999925345184","97280","97280","97280","0.666599999666214","0.666599999666214","0.666599999666214","97280","97280","97280","0.6355000031739473","0.6355000031739473","0.6355000031739473","97280","97280","97280","0.46569999868050216","0.46569999868050216","0.46569999868050216","97280","97280","97280","0.6335000000149011","0.6335000000149011","0.6335000000149011","96480","96480","96480","0.20920000141486525","0.20920000141486525","0.20920000141486525","97280","97280","97280","0.18890000019222497","0.18890000019222497","0.18890000019222497","97280","97280","97280","0.6660999980568886","0.6660999980568886","0.6660999980568886","97280","97280","97280","0.6374999986588955","0.6374999986588955","0.6374999986588955"
"152","97920","97920","97920","0.6661999985575676","0.6661999985575676","0.6661999985575676","97920","97920","97920","0.4601999994367361","0.4601999994367361","0.4601999994367361","97920","97920","97920","0.6652000004053116","0.6652000004053116","0.6652000004053116","97920","97920","97920","0.6373999993503093","0.6373999993503093","0.6373999993503093","97920","97920","97920","0.48040000008419154","0.48040000008419154","0.48040000008419154","97920","97920","97920","0.6302000016719103","0.6302000016719103","0.6302000016719103","97120","97120","97120","0.17359999909996987","0.17359999909996987","0.17359999909996987","97920","97920","97920","0.186599999666214","0.186599999666214","0.186599999666214","97920","97920","97920","0.6711999988555908","0.6711999988555908","0.6711999988555908","97920","97920","97920","0.6509999983757734","0.6509999983757734","0.6509999983757734"
"153","98560","98560","98560","0.6716999995708466","0.6716999995708466","0.6716999995708466","98560","98560","98560","0.49239999912679194","0.49239999912679194","0.49239999912679194","98560","98560","98560","0.629299997985363","0.629299997985363","0.629299997985363","98560","98560","98560","0.6356999984383583","0.6356999984383583","0.6356999984383583","98560","98560","98560","0.49580000108107924","0.49580000108107924","0.49580000108107924","98560","98560","98560","0.6457000000774861","0.6457000000774861","0.6457000000774861","97760","97760","97760","0.1904000007919967","0.1904000007919967","0.1904000007919967","98560","98560","98560","0.20590000169351697","0.20590000169351697","0.20590000169351697","98560","98560","98560","0.6746000009775162","0.6746000009775162","0.6746000009775162","98560","98560","98560","0.6597999979555607","0.6597999979555607","0.6597999979555607"
"154","99200","99200","99200","0.6626999968290329","0.6626999968290329","0.6626999968290329","99200","99200","99200","0.4991000006534159","0.4991000006534159","0.4991000006534159","99200","99200","99200","0.6633999973535538","0.6633999973535538","0.6633999973535538","99200","99200","99200","0.6276999997347593","0.6276999997347593","0.6276999997347593","99200","99200","99200","0.48249999951571226","0.48249999951571226","0.48249999951571226","99200","99200","99200","0.6303000009804964","0.6303000009804964","0.6303000009804964","98400","98400","98400","0.15680000057443977","0.15680000057443977","0.15680000057443977","99200","99200","99200","0.17069999996572732","0.17069999996572732","0.17069999996572732","99200","99200","99200","0.6786999988555908","0.6786999988555908","0.6786999988555908","99200","99200","99200","0.6434999973326921","0.6434999973326921","0.6434999973326921"
"155","99840","99840","99840","0.6750000020861626","0.6750000020861626","0.6750000020861626","99840","99840","99840","0.4808999992907047","0.4808999992907047","0.4808999992907047","99840","99840","99840","0.6717999961972236","0.6717999961972236","0.6717999961972236","99840","99840","99840","0.6377999971061945","0.6377999971061945","0.6377999971061945","99840","99840","99840","0.45390000006183984","0.45390000006183984","0.45390000006183984","99840","99840","99840","0.6319999990612268","0.6319999990612268","0.6319999990612268","99040","99040","99040","0.20130000004544854","0.20130000004544854","0.20130000004544854","99840","99840","99840","0.1504000004194677","0.1504000004194677","0.1504000004194677","99840","99840","99840","0.6749999988079071","0.6749999988079071","0.6749999988079071","99840","99840","99840","0.6401999982446432","0.6401999982446432","0.6401999982446432"
"156","100480","100480","100480","0.6673999977111816","0.6673999977111816","0.6673999977111816","100480","100480","100480","0.4365000002644956","0.4365000002644956","0.4365000002644956","100480","100480","100480","0.6743000003695488","0.6743000003695488","0.6743000003695488","100480","100480","100480","0.6388999981433153","0.6388999981433153","0.6388999981433153","100480","100480","100480","0.5060999993048608","0.5060999993048608","0.5060999993048608","100480","100480","100480","0.6454999992251396","0.6454999992251396","0.6454999992251396","99680","99680","99680","0.17659999961033462","0.17659999961033462","0.17659999961033462","100480","100480","100480","0.2152999991737306","0.2152999991737306","0.2152999991737306","100480","100480","100480","0.669699999988079","0.669699999988079","0.669699999988079","100480","100480","100480","0.6467999997735023","0.6467999997735023","0.6467999997735023"
"157","101120","101120","101120","0.6663000011444091","0.6663000011444091","0.6663000011444091","101120","101120","101120","0.4437000013329089","0.4437000013329089","0.4437000013329089","101120","101120","101120","0.6700999969244004","0.6700999969244004","0.6700999969244004","101120","101120","101120","0.629999998062849","0.629999998062849","0.629999998062849","101120","101120","101120","0.4679000003449619","0.4679000003449619","0.4679000003449619","101120","101120","101120","0.6410999990999698","0.6410999990999698","0.6410999990999698","100320","100320","100320","0.12310000002384186","0.12310000002384186","0.12310000002384186","101120","101120","101120","0.17190000150352716","0.17190000150352716","0.17190000150352716","101120","101120","101120","0.6712000003457069","0.6712000003457069","0.6712000003457069","101120","101120","101120","0.6471000002324581","0.6471000002324581","0.6471000002324581"
"158","101760","101760","101760","0.677299997806549","0.677299997806549","0.677299997806549","101760","101760","101760","0.4987999995984137","0.4987999995984137","0.4987999995984137","101760","101760","101760","0.6434999987483024","0.6434999987483024","0.6434999987483024","101760","101760","101760","0.6457000003755092","0.6457000003755092","0.6457000003755092","101760","101760","101760","0.42110000072047116","0.42110000072047116","0.42110000072047116","101760","101760","101760","0.6429000006243587","0.6429000006243587","0.6429000006243587","100960","100960","100960","0.1907999998703599","0.1907999998703599","0.1907999998703599","101760","101760","101760","0.15450000047683715","0.15450000047683715","0.15450000047683715","101760","101760","101760","0.6749000006914139","0.6749000006914139","0.6749000006914139","101760","101760","101760","0.6430999994277954","0.6430999994277954","0.6430999994277954"
"159","102400","102400","102400","0.6706999996304512","0.6706999996304512","0.6706999996304512","102400","102400","102400","0.48690000066533684","0.48690000066533684","0.48690000066533684","102400","102400","102400","0.6715999987721443","0.6715999987721443","0.6715999987721443","102400","102400","102400","0.6360000012814999","0.6360000012814999","0.6360000012814999","102400","102400","102400","0.45059999940916895","0.45059999940916895","0.45059999940916895","102400","102400","102400","0.6161000002920628","0.6161000002920628","0.6161000002920628","101600","101600","101600","0.22070000071078538","0.22070000071078538","0.22070000071078538","102400","102400","102400","0.17099999966099858","0.17099999966099858","0.17099999966099858","102400","102400","102400","0.6764999985694885","0.6764999985694885","0.6764999985694885","102400","102400","102400","0.6447999988496304","0.6447999988496304","0.6447999988496304"
"160","103040","103040","103040","0.6691999983787537","0.6691999983787537","0.6691999983787537","103040","103040","103040","0.48369999943301084","0.48369999943301084","0.48369999943301084","103040","103040","103040","0.6720000007748603","0.6720000007748603","0.6720000007748603","103040","103040","103040","0.6574999976158142","0.6574999976158142","0.6574999976158142","103040","103040","103040","0.5313999983668327","0.5313999983668327","0.5313999983668327","103040","103040","103040","0.6410000002384186","0.6410000002384186","0.6410000002384186","102240","102240","102240","0.19500000074505805","0.19500000074505805","0.19500000074505805","103040","103040","103040","0.17480000045150518","0.17480000045150518","0.17480000045150518","103040","103040","103040","0.674200000166893","0.674200000166893","0.674200000166893","103040","103040","103040","0.6470999984443188","0.6470999984443188","0.6470999984443188"
"161","103680","103680","103680","0.6701000007987022","0.6701000007987022","0.6701000007987022","103680","103680","103680","0.4800999995134771","0.4800999995134771","0.4800999995134771","103680","103680","103680","0.6723999980092049","0.6723999980092049","0.6723999980092049","103680","103680","103680","0.6408000015467405","0.6408000015467405","0.6408000015467405","103680","103680","103680","0.48379999987781047","0.48379999987781047","0.48379999987781047","103680","103680","103680","0.640599998831749","0.640599998831749","0.640599998831749","102880","102880","102880","0.2176000002399087","0.2176000002399087","0.2176000002399087","103680","103680","103680","0.14040000071749092","0.14040000071749092","0.14040000071749092","103680","103680","103680","0.6739999973773956","0.6739999973773956","0.6739999973773956","103680","103680","103680","0.6469999995827674","0.6469999995827674","0.6469999995827674"
"162","104320","104320","104320","0.6614999973773956","0.6614999973773956","0.6614999973773956","104320","104320","104320","0.5076999982818962","0.5076999982818962","0.5076999982818962","104320","104320","104320","0.6747000011801719","0.6747000011801719","0.6747000011801719","104320","104320","104320","0.6255000007152557","0.6255000007152557","0.6255000007152557","104320","104320","104320","0.4635999985970557","0.4635999985970557","0.4635999985970557","104320","104320","104320","0.6360999988019467","0.6360999988019467","0.6360999988019467","103520","103520","103520","0.23560000006109477","0.23560000006109477","0.23560000006109477","104320","104320","104320","0.14580000022426248","0.14580000022426248","0.14580000022426248","104320","104320","104320","0.6587999999523163","0.6587999999523163","0.6587999999523163","104320","104320","104320","0.6422000008821488","0.6422000008821488","0.6422000008821488"
"163","104960","104960","104960","0.6723999977111816","0.6723999977111816","0.6723999977111816","104960","104960","104960","0.49349999794736504","0.49349999794736504","0.49349999794736504","104960","104960","104960","0.6713000011444091","0.6713000011444091","0.6713000011444091","104960","104960","104960","0.5797000000998378","0.5797000000998378","0.5797000000998378","104960","104960","104960","0.47329999880865214","0.47329999880865214","0.47329999880865214","104960","104960","104960","0.6435999973118305","0.6435999973118305","0.6435999973118305","104160","104160","104160","0.20950000027194618","0.20950000027194618","0.20950000027194618","104960","104960","104960","0.16979999989271163","0.16979999989271163","0.16979999989271163","104960","104960","104960","0.6312999966740608","0.6312999966740608","0.6312999966740608","104960","104960","104960","0.6303999994695186","0.6303999994695186","0.6303999994695186"
"164","105600","105600","105600","0.6712999957799911","0.6712999957799911","0.6712999957799911","105600","105600","105600","0.4615000006556511","0.4615000006556511","0.4615000006556511","105600","105600","105600","0.6756999975442887","0.6756999975442887","0.6756999975442887","105600","105600","105600","0.6288999999314546","0.6288999999314546","0.6288999999314546","105600","105600","105600","0.489299998767674","0.489299998767674","0.489299998767674","105600","105600","105600","0.6308000025898218","0.6308000025898218","0.6308000025898218","104800","104800","104800","0.15730000110343098","0.15730000110343098","0.15730000110343098","105600","105600","105600","0.16520000068470836","0.16520000068470836","0.16520000068470836","105600","105600","105600","0.6657000011205674","0.6657000011205674","0.6657000011205674","105600","105600","105600","0.6172999985516071","0.6172999985516071","0.6172999985516071"
"165","106240","106240","106240","0.6635999995470047","0.6635999995470047","0.6635999995470047","106240","106240","106240","0.45989999994635583","0.45989999994635583","0.45989999994635583","106240","106240","106240","0.6766000008583068","0.6766000008583068","0.6766000008583068","106240","106240","106240","0.6538000006973743","0.6538000006973743","0.6538000006973743","106240","106240","106240","0.494299997612834","0.494299997612834","0.494299997612834","106240","106240","106240","0.6507999986410141","0.6507999986410141","0.6507999986410141","105440","105440","105440","0.20370000012218953","0.20370000012218953","0.20370000012218953","106240","106240","106240","0.222800000552088","0.222800000552088","0.222800000552088","106240","106240","106240","0.6797999991476535","0.6797999991476535","0.6797999991476535","106240","106240","106240","0.6370000002533197","0.6370000002533197","0.6370000002533197"
"166","106880","106880","106880","0.6724999988079071","0.6724999988079071","0.6724999988079071","106880","106880","106880","0.49279999880120157","0.49279999880120157","0.49279999880120157","106880","106880","106880","0.6793999990820885","0.6793999990820885","0.6793999990820885","106880","106880","106880","0.6402999971807003","0.6402999971807003","0.6402999971807003","106880","106880","106880","0.5005999984033406","0.5005999984033406","0.5005999984033406","106880","106880","106880","0.6401999984681607","0.6401999984681607","0.6401999984681607","106080","106080","106080","0.22159999992698431","0.22159999992698431","0.22159999992698431","106880","106880","106880","0.1904000001400709","0.1904000001400709","0.1904000001400709","106880","106880","106880","0.678399997651577","0.678399997651577","0.678399997651577","106880","106880","106880","0.6432000009343029","0.6432000009343029","0.6432000009343029"
"167","107520","107520","107520","0.6776999980211258","0.6776999980211258","0.6776999980211258","107520","107520","107520","0.4818000005185604","0.4818000005185604","0.4818000005185604","107520","107520","107520","0.673899998664856","0.673899998664856","0.673899998664856","107520","107520","107520","0.6564999996125698","0.6564999996125698","0.6564999996125698","107520","107520","107520","0.5224999977648258","0.5224999977648258","0.5224999977648258","107520","107520","107520","0.6056000000238418","0.6056000000238418","0.6056000000238418","106720","106720","106720","0.20780000068247317","0.20780000068247317","0.20780000068247317","107520","107520","107520","0.22850000148639082","0.22850000148639082","0.22850000148639082","107520","107520","107520","0.6783999991416931","0.6783999991416931","0.6783999991416931","107520","107520","107520","0.6446000012755394","0.6446000012755394","0.6446000012755394"
"168","108160","108160","108160","0.6761000010371209","0.6761000010371209","0.6761000010371209","108160","108160","108160","0.48299999853596093","0.48299999853596093","0.48299999853596093","108160","108160","108160","0.6767999982833862","0.6767999982833862","0.6767999982833862","108160","108160","108160","0.6270999982953072","0.6270999982953072","0.6270999982953072","108160","108160","108160","0.4827999980188906","0.4827999980188906","0.4827999980188906","108160","108160","108160","0.6465999984741211","0.6465999984741211","0.6465999984741211","107360","107360","107360","0.22399999994784595","0.22399999994784595","0.22399999994784595","108160","108160","108160","0.20750000040978192","0.20750000040978192","0.20750000040978192","108160","108160","108160","0.6804999995231629","0.6804999995231629","0.6804999995231629","108160","108160","108160","0.6427999989688397","0.6427999989688397","0.6427999989688397"
"169","108800","108800","108800","0.6737000024318696","0.6737000024318696","0.6737000024318696","108800","108800","108800","0.5327999982237815","0.5327999982237815","0.5327999982237815","108800","108800","108800","0.6697000017762185","0.6697000017762185","0.6697000017762185","108800","108800","108800","0.632599999383092","0.632599999383092","0.632599999383092","108800","108800","108800","0.5346999993734062","0.5346999993734062","0.5346999993734062","108800","108800","108800","0.6489999997615814","0.6489999997615814","0.6489999997615814","108000","108000","108000","0.22419999971985816","0.22419999971985816","0.22419999971985816","108800","108800","108800","0.18439999990165235","0.18439999990165235","0.18439999990165235","108800","108800","108800","0.6783999985456467","0.6783999985456467","0.6783999985456467","108800","108800","108800","0.6510999964177608","0.6510999964177608","0.6510999964177608"
"170","109440","109440","109440","0.676999998986721","0.676999998986721","0.676999998986721","109440","109440","109440","0.5192999987863004","0.5192999987863004","0.5192999987863004","109440","109440","109440","0.6771000015735626","0.6771000015735626","0.6771000015735626","109440","109440","109440","0.6448999959975481","0.6448999959975481","0.6448999959975481","109440","109440","109440","0.5032999982871115","0.5032999982871115","0.5032999982871115","109440","109440","109440","0.6571999983489514","0.6571999983489514","0.6571999983489514","108640","108640","108640","0.2522999994829297","0.2522999994829297","0.2522999994829297","109440","109440","109440","0.20689999978989362","0.20689999978989362","0.20689999978989362","109440","109440","109440","0.6780999994277954","0.6780999994277954","0.6780999994277954","109440","109440","109440","0.6574000038206578","0.6574000038206578","0.6574000038206578"
"171","110080","110080","110080","0.667099996805191","0.667099996805191","0.667099996805191","110080","110080","110080","0.47479999924078586","0.47479999924078586","0.47479999924078586","110080","110080","110080","0.6794999986886978","0.6794999986886978","0.6794999986886978","110080","110080","110080","0.632399998307228","0.632399998307228","0.632399998307228","110080","110080","110080","0.46179999999701976","0.46179999999701976","0.46179999999701976","110080","110080","110080","0.6406000006198883","0.6406000006198883","0.6406000006198883","109280","109280","109280","0.2408999999985099","0.2408999999985099","0.2408999999985099","110080","110080","110080","0.1498999994248152","0.1498999994248152","0.1498999994248152","110080","110080","110080","0.6787999978661537","0.6787999978661537","0.6787999978661537","110080","110080","110080","0.6456999993324279","0.6456999993324279","0.6456999993324279"
"172","110720","110720","110720","0.6709999978542328","0.6709999978542328","0.6709999978542328","110720","110720","110720","0.5337000002712011","0.5337000002712011","0.5337000002712011","110720","110720","110720","0.6731000006198883","0.6731000006198883","0.6731000006198883","110720","110720","110720","0.6540000006556511","0.6540000006556511","0.6540000006556511","110720","110720","110720","0.5122999978810548","0.5122999978810548","0.5122999978810548","110720","110720","110720","0.6560999974608421","0.6560999974608421","0.6560999974608421","109920","109920","109920","0.24439999917522073","0.24439999917522073","0.24439999917522073","110720","110720","110720","0.1642999992147088","0.1642999992147088","0.1642999992147088","110720","110720","110720","0.6810000002384186","0.6810000002384186","0.6810000002384186","110720","110720","110720","0.6336999964714051","0.6336999964714051","0.6336999964714051"
"173","111360","111360","111360","0.6775999996066093","0.6775999996066093","0.6775999996066093","111360","111360","111360","0.48869999730959535","0.48869999730959535","0.48869999730959535","111360","111360","111360","0.6726999998092651","0.6726999998092651","0.6726999998092651","111360","111360","111360","0.635499999076128","0.635499999076128","0.635499999076128","111360","111360","111360","0.4501999998092651","0.4501999998092651","0.4501999998092651","111360","111360","111360","0.6527999991178512","0.6527999991178512","0.6527999991178512","110560","110560","110560","0.2147999981790781","0.2147999981790781","0.2147999981790781","111360","111360","111360","0.15050000006332995","0.15050000006332995","0.15050000006332995","111360","111360","111360","0.6805999955534935","0.6805999955534935","0.6805999955534935","111360","111360","111360","0.6526000016927719","0.6526000016927719","0.6526000016927719"
"174","112000","112000","112000","0.6757999977469444","0.6757999977469444","0.6757999977469444","112000","112000","112000","0.5100999987311661","0.5100999987311661","0.5100999987311661","112000","112000","112000","0.6661000016331673","0.6661000016331673","0.6661000016331673","112000","112000","112000","0.6284999991953373","0.6284999991953373","0.6284999991953373","112000","112000","112000","0.4898000020161271","0.4898000020161271","0.4898000020161271","112000","112000","112000","0.636900000795722","0.636900000795722","0.636900000795722","111200","111200","111200","0.22229999914765358","0.22229999914765358","0.22229999914765358","112000","112000","112000","0.16189999986439943","0.16189999986439943","0.16189999986439943","112000","112000","112000","0.678699997663498","0.678699997663498","0.678699997663498","112000","112000","112000","0.6434999995678663","0.6434999995678663","0.6434999995678663"
"175","112640","112640","112640","0.6705999982357025","0.6705999982357025","0.6705999982357025","112640","112640","112640","0.501399998292327","0.501399998292327","0.501399998292327","112640","112640","112640","0.6747999995946884","0.6747999995946884","0.6747999995946884","112640","112640","112640","0.6413000018894672","0.6413000018894672","0.6413000018894672","112640","112640","112640","0.4943999997526407","0.4943999997526407","0.4943999997526407","112640","112640","112640","0.6331999991834164","0.6331999991834164","0.6331999991834164","111840","111840","111840","0.22910000106319786","0.22910000106319786","0.22910000106319786","112640","112640","112640","0.19979999966919423","0.19979999966919423","0.19979999966919423","112640","112640","112640","0.6766999977827072","0.6766999977827072","0.6766999977827072","112640","112640","112640","0.6331999994069338","0.6331999994069338","0.6331999994069338"
"176","113280","113280","113280","0.6720000007748603","0.6720000007748603","0.6720000007748603","113280","113280","113280","0.46510000070557","0.46510000070557","0.46510000070557","113280","113280","113280","0.6775999996066093","0.6775999996066093","0.6775999996066093","113280","113280","113280","0.6392000006139278","0.6392000006139278","0.6392000006139278","113280","113280","113280","0.49789999935775997","0.49789999935775997","0.49789999935775997","113280","113280","113280","0.6483999994397164","0.6483999994397164","0.6483999994397164","112480","112480","112480","0.1769000006839633","0.1769000006839633","0.1769000006839633","113280","113280","113280","0.17949999956414103","0.17949999956414103","0.17949999956414103","113280","113280","113280","0.6816000011563301","0.6816000011563301","0.6816000011563301","113280","113280","113280","0.6571999986469745","0.6571999986469745","0.6571999986469745"
"177","113920","113920","113920","0.6846999981999398","0.6846999981999398","0.6846999981999398","113920","113920","113920","0.49650000032037495","0.49650000032037495","0.49650000032037495","113920","113920","113920","0.675500001013279","0.675500001013279","0.675500001013279","113920","113920","113920","0.6567999988794326","0.6567999988794326","0.6567999988794326","113920","113920","113920","0.5342000010050834","0.5342000010050834","0.5342000010050834","113920","113920","113920","0.6393999987840653","0.6393999987840653","0.6393999987840653","113120","113120","113120","0.15960000032559038","0.15960000032559038","0.15960000032559038","113920","113920","113920","0.2045000002719462","0.2045000002719462","0.2045000002719462","113920","113920","113920","0.6812999972701073","0.6812999972701073","0.6812999972701073","113920","113920","113920","0.6420000003278256","0.6420000003278256","0.6420000003278256"
"178","114560","114560","114560","0.6749999988079071","0.6749999988079071","0.6749999988079071","114560","114560","114560","0.5056999967433512","0.5056999967433512","0.5056999967433512","114560","114560","114560","0.6774999985098838","0.6774999985098838","0.6774999985098838","114560","114560","114560","0.6437000004947185","0.6437000004947185","0.6437000004947185","114560","114560","114560","0.5236000007949769","0.5236000007949769","0.5236000007949769","114560","114560","114560","0.6341999988257885","0.6341999988257885","0.6341999988257885","113760","113760","113760","0.19949999991804362","0.19949999991804362","0.19949999991804362","114560","114560","114560","0.21389999959617853","0.21389999959617853","0.21389999959617853","114560","114560","114560","0.683200002014637","0.683200002014637","0.683200002014637","114560","114560","114560","0.6516999976336956","0.6516999976336956","0.6516999976336956"
"179","115200","115200","115200","0.6756999987363815","0.6756999987363815","0.6756999987363815","115200","115200","115200","0.4989000002294779","0.4989000002294779","0.4989000002294779","115200","115200","115200","0.6662999996542931","0.6662999996542931","0.6662999996542931","115200","115200","115200","0.6493999981880187","0.6493999981880187","0.6493999981880187","115200","115200","115200","0.5007000012695789","0.5007000012695789","0.5007000012695789","115200","115200","115200","0.6431000000238418","0.6431000000238418","0.6431000000238418","114400","114400","114400","0.17830000063404441","0.17830000063404441","0.17830000063404441","115200","115200","115200","0.13260000048205256","0.13260000048205256","0.13260000048205256","115200","115200","115200","0.6684000006318093","0.6684000006318093","0.6684000006318093","115200","115200","115200","0.6338999953866005","0.6338999953866005","0.6338999953866005"
"180","115840","115840","115840","0.6780999967455864","0.6780999967455864","0.6780999967455864","115840","115840","115840","0.5156999993696809","0.5156999993696809","0.5156999993696809","115840","115840","115840","0.6769999986886979","0.6769999986886979","0.6769999986886979","115840","115840","115840","0.6557999969273806","0.6557999969273806","0.6557999969273806","115840","115840","115840","0.525600000899285","0.525600000899285","0.525600000899285","115840","115840","115840","0.6269999964535237","0.6269999964535237","0.6269999964535237","115040","115040","115040","0.25320000095292927","0.25320000095292927","0.25320000095292927","115840","115840","115840","0.22810000030323863","0.22810000030323863","0.22810000030323863","115840","115840","115840","0.6765000012516975","0.6765000012516975","0.6765000012516975","115840","115840","115840","0.6437000007927418","0.6437000007927418","0.6437000007927418"
"181","116480","116480","116480","0.6766000014543533","0.6766000014543533","0.6766000014543533","116480","116480","116480","0.5246000009961427","0.5246000009961427","0.5246000009961427","116480","116480","116480","0.6821999961137771","0.6821999961137771","0.6821999961137771","116480","116480","116480","0.6573000000417233","0.6573000000417233","0.6573000000417233","116480","116480","116480","0.5099000016972423","0.5099000016972423","0.5099000016972423","116480","116480","116480","0.6350999994575978","0.6350999994575978","0.6350999994575978","115680","115680","115680","0.23589999912306667","0.23589999912306667","0.23589999912306667","116480","116480","116480","0.17799999991431834","0.17799999991431834","0.17799999991431834","116480","116480","116480","0.6811000004410743","0.6811000004410743","0.6811000004410743","116480","116480","116480","0.6424999977648258","0.6424999977648258","0.6424999977648258"
"182","117120","117120","117120","0.6688999998569488","0.6688999998569488","0.6688999998569488","117120","117120","117120","0.5305000000447034","0.5305000000447034","0.5305000000447034","117120","117120","117120","0.6809000021219254","0.6809000021219254","0.6809000021219254","117120","117120","117120","0.6490999975800514","0.6490999975800514","0.6490999975800514","117120","117120","117120","0.5218000028282404","0.5218000028282404","0.5218000028282404","117120","117120","117120","0.6310999990999698","0.6310999990999698","0.6310999990999698","116320","116320","116320","0.24430000074207783","0.24430000074207783","0.24430000074207783","117120","117120","117120","0.27640000013634564","0.27640000013634564","0.27640000013634564","117120","117120","117120","0.6810000014305114","0.6810000014305114","0.6810000014305114","117120","117120","117120","0.6601999999582767","0.6601999999582767","0.6601999999582767"
"183","117760","117760","117760","0.6798000019788742","0.6798000019788742","0.6798000019788742","117760","117760","117760","0.4576999995857477","0.4576999995857477","0.4576999995857477","117760","117760","117760","0.6729999989271164","0.6729999989271164","0.6729999989271164","117760","117760","117760","0.6411999990046025","0.6411999990046025","0.6411999990046025","117760","117760","117760","0.5050000012852252","0.5050000012852252","0.5050000012852252","117760","117760","117760","0.6448000024259091","0.6448000024259091","0.6448000024259091","116960","116960","116960","0.18860000057145954","0.18860000057145954","0.18860000057145954","117760","117760","117760","0.259399999845773","0.259399999845773","0.259399999845773","117760","117760","117760","0.682799998819828","0.682799998819828","0.682799998819828","117760","117760","117760","0.6571000000461936","0.6571000000461936","0.6571000000461936"
"184","118400","118400","118400","0.6795999982953072","0.6795999982953072","0.6795999982953072","118400","118400","118400","0.492999998871237","0.492999998871237","0.492999998871237","118400","118400","118400","0.6779000008106232","0.6779000008106232","0.6779000008106232","118400","118400","118400","0.6410999999940395","0.6410999999940395","0.6410999999940395","118400","118400","118400","0.4898999996110797","0.4898999996110797","0.4898999996110797","118400","118400","118400","0.6334999991953373","0.6334999991953373","0.6334999991953373","117600","117600","117600","0.21900000102818012","0.21900000102818012","0.21900000102818012","118400","118400","118400","0.20660000080242752","0.20660000080242752","0.20660000080242752","118400","118400","118400","0.673999999165535","0.673999999165535","0.673999999165535","118400","118400","118400","0.6477999985218048","0.6477999985218048","0.6477999985218048"
"185","119040","119040","119040","0.684600000679493","0.684600000679493","0.684600000679493","119040","119040","119040","0.5404000010527671","0.5404000010527671","0.5404000010527671","119040","119040","119040","0.6545000001788139","0.6545000001788139","0.6545000001788139","119040","119040","119040","0.6172999980300665","0.6172999980300665","0.6172999980300665","119040","119040","119040","0.442199999243021","0.442199999243021","0.442199999243021","119040","119040","119040","0.6534000004827977","0.6534000004827977","0.6534000004827977","118240","118240","118240","0.21710000082850456","0.21710000082850456","0.21710000082850456","119040","119040","119040","0.15149999929592015","0.15149999929592015","0.15149999929592015","119040","119040","119040","0.6824999991059303","0.6824999991059303","0.6824999991059303","119040","119040","119040","0.6514999982714653","0.6514999982714653","0.6514999982714653"
"186","119680","119680","119680","0.680199998319149","0.680199998319149","0.680199998319149","119680","119680","119680","0.537599998563528","0.537599998563528","0.537599998563528","119680","119680","119680","0.678299997150898","0.678299997150898","0.678299997150898","119680","119680","119680","0.6430000010132789","0.6430000010132789","0.6430000010132789","119680","119680","119680","0.49560000110417607","0.49560000110417607","0.49560000110417607","119680","119680","119680","0.6501999980211258","0.6501999980211258","0.6501999980211258","118880","118880","118880","0.25250000020489094","0.25250000020489094","0.25250000020489094","119680","119680","119680","0.19829999981448054","0.19829999981448054","0.19829999981448054","119680","119680","119680","0.6816000005602837","0.6816000005602837","0.6816000005602837","119680","119680","119680","0.6495000012218952","0.6495000012218952","0.6495000012218952"
"187","120320","120320","120320","0.6824000009894371","0.6824000009894371","0.6824000009894371","120320","120320","120320","0.49530000185593964","0.49530000185593964","0.49530000185593964","120320","120320","120320","0.6779999986290932","0.6779999986290932","0.6779999986290932","120320","120320","120320","0.6602999986708165","0.6602999986708165","0.6602999986708165","120320","120320","120320","0.5228000004217028","0.5228000004217028","0.5228000004217028","120320","120320","120320","0.6521000006794929","0.6521000006794929","0.6521000006794929","119520","119520","119520","0.20469999877735973","0.20469999877735973","0.20469999877735973","120320","120320","120320","0.2309000002592802","0.2309000002592802","0.2309000002592802","120320","120320","120320","0.6854999986290932","0.6854999986290932","0.6854999986290932","120320","120320","120320","0.6285999974608422","0.6285999974608422","0.6285999974608422"
"188","120960","120960","120960","0.6717999988794326","0.6717999988794326","0.6717999988794326","120960","120960","120960","0.5364999997057021","0.5364999997057021","0.5364999997057021","120960","120960","120960","0.6814999994635582","0.6814999994635582","0.6814999994635582","120960","120960","120960","0.65779999807477","0.65779999807477","0.65779999807477","120960","120960","120960","0.5452999984845519","0.5452999984845519","0.5452999984845519","120960","120960","120960","0.6412999977171421","0.6412999977171421","0.6412999977171421","120160","120160","120160","0.23989999996498226","0.23989999996498226","0.23989999996498226","120960","120960","120960","0.25540000017732384","0.25540000017732384","0.25540000017732384","120960","120960","120960","0.6848999989032746","0.6848999989032746","0.6848999989032746","120960","120960","120960","0.6478999976813793","0.6478999976813793","0.6478999976813793"
"189","121600","121600","121600","0.682600000500679","0.682600000500679","0.682600000500679","121600","121600","121600","0.5312999977171421","0.5312999977171421","0.5312999977171421","121600","121600","121600","0.6719999986886979","0.6719999986886979","0.6719999986886979","121600","121600","121600","0.6146000003814698","0.6146000003814698","0.6146000003814698","121600","121600","121600","0.49790000217035413","0.49790000217035413","0.49790000217035413","121600","121600","121600","0.6439000006020069","0.6439000006020069","0.6439000006020069","120800","120800","120800","0.2300000005029142","0.2300000005029142","0.2300000005029142","121600","121600","121600","0.23510000063106418","0.23510000063106418","0.23510000063106418","121600","121600","121600","0.6586000007390976","0.6586000007390976","0.6586000007390976","121600","121600","121600","0.6556999987363815","0.6556999987363815","0.6556999987363815"
"190","122240","122240","122240","0.6771000015735626","0.6771000015735626","0.6771000015735626","122240","122240","122240","0.49669999988749625","0.49669999988749625","0.49669999988749625","122240","122240","122240","0.6813999992609024","0.6813999992609024","0.6813999992609024","122240","122240","122240","0.6578999996185303","0.6578999996185303","0.6578999996185303","122240","122240","122240","0.540899997241795","0.540899997241795","0.540899997241795","122240","122240","122240","0.6436000001430512","0.6436000001430512","0.6436000001430512","121440","121440","121440","0.2231999997794628","0.2231999997794628","0.2231999997794628","122240","122240","122240","0.1835999995097518","0.1835999995097518","0.1835999995097518","122240","122240","122240","0.676899998486042","0.676899998486042","0.676899998486042","122240","122240","122240","0.6462000011652708","0.6462000011652708","0.6462000011652708"
"191","122880","122880","122880","0.6718999981880188","0.6718999981880188","0.6718999981880188","122880","122880","122880","0.5127999960631132","0.5127999960631132","0.5127999960631132","122880","122880","122880","0.6833999985456467","0.6833999985456467","0.6833999985456467","122880","122880","122880","0.6390999990701676","0.6390999990701676","0.6390999990701676","122880","122880","122880","0.5382999979518354","0.5382999979518354","0.5382999979518354","122880","122880","122880","0.6479000000655651","0.6479000000655651","0.6479000000655651","122080","122080","122080","0.190700001437217","0.190700001437217","0.190700001437217","122880","122880","122880","0.22639999985694886","0.22639999985694886","0.22639999985694886","122880","122880","122880","0.6825000008940697","0.6825000008940697","0.6825000008940697","122880","122880","122880","0.6545999989658594","0.6545999989658594","0.6545999989658594"
"192","123520","123520","123520","0.6814999979734421","0.6814999979734421","0.6814999979734421","123520","123520","123520","0.5605999989248812","0.5605999989248812","0.5605999989248812","123520","123520","123520","0.6880000004172325","0.6880000004172325","0.6880000004172325","123520","123520","123520","0.6648000022768974","0.6648000022768974","0.6648000022768974","123520","123520","123520","0.531999998241663","0.531999998241663","0.531999998241663","123520","123520","123520","0.6561999978870153","0.6561999978870153","0.6561999978870153","122720","122720","122720","0.23910000087693334","0.23910000087693334","0.23910000087693334","123520","123520","123520","0.24629999957978727","0.24629999957978727","0.24629999957978727","123520","123520","123520","0.6793000021576882","0.6793000021576882","0.6793000021576882","123520","123520","123520","0.6490000004321337","0.6490000004321337","0.6490000004321337"
"193","124160","124160","124160","0.6802000001072883","0.6802000001072883","0.6802000001072883","124160","124160","124160","0.5417999994382262","0.5417999994382262","0.5417999994382262","124160","124160","124160","0.6820999974012375","0.6820999974012375","0.6820999974012375","124160","124160","124160","0.6517999985814095","0.6517999985814095","0.6517999985814095","124160","124160","124160","0.45849999714642764","0.45849999714642764","0.45849999714642764","124160","124160","124160","0.655199998319149","0.655199998319149","0.655199998319149","123360","123360","123360","0.14339999984949828","0.14339999984949828","0.14339999984949828","124160","124160","124160","0.18910000139847397","0.18910000139847397","0.18910000139847397","124160","124160","124160","0.6806999996304512","0.6806999996304512","0.6806999996304512","124160","124160","124160","0.6592000005766749","0.6592000005766749","0.6592000005766749"
"194","124800","124800","124800","0.6886999967694283","0.6886999967694283","0.6886999967694283","124800","124800","124800","0.5189999990351498","0.5189999990351498","0.5189999990351498","124800","124800","124800","0.6822999987006187","0.6822999987006187","0.6822999987006187","124800","124800","124800","0.6570999994874","0.6570999994874","0.6570999994874","124800","124800","124800","0.5109000000171363","0.5109000000171363","0.5109000000171363","124800","124800","124800","0.6388000001013279","0.6388000001013279","0.6388000001013279","124000","124000","124000","0.23890000056475402","0.23890000056475402","0.23890000056475402","124800","124800","124800","0.1663000002875924","0.1663000002875924","0.1663000002875924","124800","124800","124800","0.6811000025272369","0.6811000025272369","0.6811000025272369","124800","124800","124800","0.6414999973028899","0.6414999973028899","0.6414999973028899"
"195","125440","125440","125440","0.6821999990940094","0.6821999990940094","0.6821999990940094","125440","125440","125440","0.4918000002577901","0.4918000002577901","0.4918000002577901","125440","125440","125440","0.6626999992132186","0.6626999992132186","0.6626999992132186","125440","125440","125440","0.6590999980270863","0.6590999980270863","0.6590999980270863","125440","125440","125440","0.5485999996215105","0.5485999996215105","0.5485999996215105","125440","125440","125440","0.6547000007331372","0.6547000007331372","0.6547000007331372","124640","124640","124640","0.21420000035315753","0.21420000035315753","0.21420000035315753","125440","125440","125440","0.1908999994210899","0.1908999994210899","0.1908999994210899","125440","125440","125440","0.6759999962151051","0.6759999962151051","0.6759999962151051","125440","125440","125440","0.6645000015199184","0.6645000015199184","0.6645000015199184"
"196","126080","126080","126080","0.679399998486042","0.679399998486042","0.679399998486042","126080","126080","126080","0.5119999994523823","0.5119999994523823","0.5119999994523823","126080","126080","126080","0.6753999990224838","0.6753999990224838","0.6753999990224838","126080","126080","126080","0.6555000001192093","0.6555000001192093","0.6555000001192093","126080","126080","126080","0.5357000005245208","0.5357000005245208","0.5357000005245208","126080","126080","126080","0.6564999969303608","0.6564999969303608","0.6564999969303608","125280","125280","125280","0.21809999974444508","0.21809999974444508","0.21809999974444508","126080","126080","126080","0.19899999912828206","0.19899999912828206","0.19899999912828206","126080","126080","126080","0.6800999987125397","0.6800999987125397","0.6800999987125397","126080","126080","126080","0.6478000021725893","0.6478000021725893","0.6478000021725893"
"197","126720","126720","126720","0.6789000049233437","0.6789000049233437","0.6789000049233437","126720","126720","126720","0.5410000005923211","0.5410000005923211","0.5410000005923211","126720","126720","126720","0.6801999995112419","0.6801999995112419","0.6801999995112419","126720","126720","126720","0.6563999973237514","0.6563999973237514","0.6563999973237514","126720","126720","126720","0.5213999987766147","0.5213999987766147","0.5213999987766147","126720","126720","126720","0.6627999995648861","0.6627999995648861","0.6627999995648861","125920","125920","125920","0.2517000003904104","0.2517000003904104","0.2517000003904104","126720","126720","126720","0.248600000012666","0.248600000012666","0.248600000012666","126720","126720","126720","0.6860999992489815","0.6860999992489815","0.6860999992489815","126720","126720","126720","0.6568000007420778","0.6568000007420778","0.6568000007420778"
"198","127360","127360","127360","0.6795000007748604","0.6795000007748604","0.6795000007748604","127360","127360","127360","0.5456999998167157","0.5456999998167157","0.5456999998167157","127360","127360","127360","0.6817999988794327","0.6817999988794327","0.6817999988794327","127360","127360","127360","0.655199999883771","0.655199999883771","0.655199999883771","127360","127360","127360","0.5152000004053116","0.5152000004053116","0.5152000004053116","127360","127360","127360","0.6641999974101782","0.6641999974101782","0.6641999974101782","126560","126560","126560","0.25189999990165235","0.25189999990165235","0.25189999990165235","127360","127360","127360","0.23610000038519502","0.23610000038519502","0.23610000038519502","127360","127360","127360","0.6838999992609024","0.6838999992609024","0.6838999992609024","127360","127360","127360","0.6590999999642372","0.6590999999642372","0.6590999999642372"
"199","128000","128000","128000","0.6779999995231628","0.6779999995231628","0.6779999995231628","128000","128000","128000","0.53509999897331","0.53509999897331","0.53509999897331","128000","128000","128000","0.6779999968409538","0.6779999968409538","0.6779999968409538","128000","128000","128000","0.6532999994605779","0.6532999994605779","0.6532999994605779","128000","128000","128000","0.5010999977961182","0.5010999977961182","0.5010999977961182","128000","128000","128000","0.648199998550117","0.648199998550117","0.648199998550117","127200","127200","127200","0.22909999975934625","0.22909999975934625","0.22909999975934625","128000","128000","128000","0.16290000054985285","0.16290000054985285","0.16290000054985285","128000","128000","128000","0.6830999991297722","0.6830999991297722","0.6830999991297722","128000","128000","128000","0.6445000007748604","0.6445000007748604","0.6445000007748604"
"200","128640","128640","128640","0.6755000013113022","0.6755000013113022","0.6755000013113022","128640","128640","128640","0.5119000005722046","0.5119000005722046","0.5119000005722046","128640","128640","128640","0.683599999845028","0.683599999845028","0.683599999845028","128640","128640","128640","0.6550000008940696","0.6550000008940696","0.6550000008940696","128640","128640","128640","0.5198000024817884","0.5198000024817884","0.5198000024817884","128640","128640","128640","0.6564999997615815","0.6564999997615815","0.6564999997615815","127840","127840","127840","0.2297999988682568","0.2297999988682568","0.2297999988682568","128640","128640","128640","0.19540000008419156","0.19540000008419156","0.19540000008419156","128640","128640","128640","0.6892000016570091","0.6892000016570091","0.6892000016570091","128640","128640","128640","0.662800000011921","0.662800000011921","0.662800000011921"
"201","129280","129280","129280","0.6796999984979629","0.6796999984979629","0.6796999984979629","129280","129280","129280","0.540599998999387","0.540599998999387","0.540599998999387","129280","129280","129280","0.6825999993085862","0.6825999993085862","0.6825999993085862","129280","129280","129280","0.652299997061491","0.652299997061491","0.652299997061491","129280","129280","129280","0.5038999974168837","0.5038999974168837","0.5038999974168837","129280","129280","129280","0.662300000488758","0.662300000488758","0.662300000488758","128480","128480","128480","0.27889999978244306","0.27889999978244306","0.27889999978244306","129280","129280","129280","0.19229999972507358","0.19229999972507358","0.19229999972507358","129280","129280","129280","0.688299999833107","0.688299999833107","0.688299999833107","129280","129280","129280","0.6565999998152257","0.6565999998152257","0.6565999998152257"
"202","129920","129920","129920","0.6688999962806702","0.6688999962806702","0.6688999962806702","129920","129920","129920","0.5665999992191791","0.5665999992191791","0.5665999992191791","129920","129920","129920","0.6743000000715256","0.6743000000715256","0.6743000000715256","129920","129920","129920","0.6531000013649464","0.6531000013649464","0.6531000013649464","129920","129920","129920","0.506799998935312","0.506799998935312","0.506799998935312","129920","129920","129920","0.663399997651577","0.663399997651577","0.663399997651577","129120","129120","129120","0.28349999971687795","0.28349999971687795","0.28349999971687795","129920","129920","129920","0.15270000066608191","0.15270000066608191","0.15270000066608191","129920","129920","129920","0.6556000027060509","0.6556000027060509","0.6556000027060509","129920","129920","129920","0.6730999970436096","0.6730999970436096","0.6730999970436096"
"203","130560","130560","130560","0.6803999975323677","0.6803999975323677","0.6803999975323677","130560","130560","130560","0.5552999970689416","0.5552999970689416","0.5552999970689416","130560","130560","130560","0.6775999987125396","0.6775999987125396","0.6775999987125396","130560","130560","130560","0.6523000001907349","0.6523000001907349","0.6523000001907349","130560","130560","130560","0.5089000017568469","0.5089000017568469","0.5089000017568469","130560","130560","130560","0.664299997240305","0.664299997240305","0.664299997240305","129760","129760","129760","0.2639000012539327","0.2639000012539327","0.2639000012539327","130560","130560","130560","0.18430000014603137","0.18430000014603137","0.18430000014603137","130560","130560","130560","0.6857000011205673","0.6857000011205673","0.6857000011205673","130560","130560","130560","0.6749999979138375","0.6749999979138375","0.6749999979138375"
"204","131200","131200","131200","0.6802999958395958","0.6802999958395958","0.6802999958395958","131200","131200","131200","0.5186000005155802","0.5186000005155802","0.5186000005155802","131200","131200","131200","0.6823999980092048","0.6823999980092048","0.6823999980092048","131200","131200","131200","0.65469999730587","0.65469999730587","0.65469999730587","131200","131200","131200","0.5068999965675175","0.5068999965675175","0.5068999965675175","131200","131200","131200","0.6545999991893768","0.6545999991893768","0.6545999991893768","130400","130400","130400","0.2508000000938773","0.2508000000938773","0.2508000000938773","131200","131200","131200","0.17379999965429305","0.17379999965429305","0.17379999965429305","131200","131200","131200","0.684899996817112","0.684899996817112","0.684899996817112","131200","131200","131200","0.657799997329712","0.657799997329712","0.657799997329712"
"205","131840","131840","131840","0.6771000000834465","0.6771000000834465","0.6771000000834465","131840","131840","131840","0.5159000019542873","0.5159000019542873","0.5159000019542873","131840","131840","131840","0.6779999998211861","0.6779999998211861","0.6779999998211861","131840","131840","131840","0.6537999945878983","0.6537999945878983","0.6537999945878983","131840","131840","131840","0.5308000022545457","0.5308000022545457","0.5308000022545457","131840","131840","131840","0.6547999995946884","0.6547999995946884","0.6547999995946884","131040","131040","131040","0.2040000005438924","0.2040000005438924","0.2040000005438924","131840","131840","131840","0.18420000003650785","0.18420000003650785","0.18420000003650785","131840","131840","131840","0.6871000009775162","0.6871000009775162","0.6871000009775162","131840","131840","131840","0.6487000007927418","0.6487000007927418","0.6487000007927418"
"206","132480","132480","132480","0.6821999976038933","0.6821999976038933","0.6821999976038933","132480","132480","132480","0.5374999996088445","0.5374999996088445","0.5374999996088445","132480","132480","132480","0.6774999994039536","0.6774999994039536","0.6774999994039536","132480","132480","132480","0.6528999996185303","0.6528999996185303","0.6528999996185303","132480","132480","132480","0.5385999974235892","0.5385999974235892","0.5385999974235892","132480","132480","132480","0.6558999975770712","0.6558999975770712","0.6558999975770712","131680","131680","131680","0.19960000082850457","0.19960000082850457","0.19960000082850457","132480","132480","132480","0.20659999990835787","0.20659999990835787","0.20659999990835787","132480","132480","132480","0.6872999960184097","0.6872999960184097","0.6872999960184097","132480","132480","132480","0.6562999992072582","0.6562999992072582","0.6562999992072582"
"207","133120","133120","133120","0.6859000018239021","0.6859000018239021","0.6859000018239021","133120","133120","133120","0.5394999991357327","0.5394999991357327","0.5394999991357327","133120","133120","133120","0.6866000017523766","0.6866000017523766","0.6866000017523766","133120","133120","133120","0.6519999969005584","0.6519999969005584","0.6519999969005584","133120","133120","133120","0.5376999991945922","0.5376999991945922","0.5376999991945922","133120","133120","133120","0.6641000003740192","0.6641000003740192","0.6641000003740192","132320","132320","132320","0.23400000078603625","0.23400000078603625","0.23400000078603625","133120","133120","133120","0.19029999950900675","0.19029999950900675","0.19029999950900675","133120","133120","133120","0.6821000000834465","0.6821000000834465","0.6821000000834465","133120","133120","133120","0.6566999985277653","0.6566999985277653","0.6566999985277653"
"208","133760","133760","133760","0.6881999987363815","0.6881999987363815","0.6881999987363815","133760","133760","133760","0.5388999998942018","0.5388999998942018","0.5388999998942018","133760","133760","133760","0.6784000015258789","0.6784000015258789","0.6784000015258789","133760","133760","133760","0.6688999986648559","0.6688999986648559","0.6688999986648559","133760","133760","133760","0.56979999916628","0.56979999916628","0.56979999916628","133760","133760","133760","0.665299999192357","0.665299999192357","0.665299999192357","132960","132960","132960","0.2139000009931624","0.2139000009931624","0.2139000009931624","133760","133760","133760","0.21470000009983778","0.21470000009983778","0.21470000009983778","133760","133760","133760","0.6802000001072883","0.6802000001072883","0.6802000001072883","133760","133760","133760","0.6387000001966954","0.6387000001966954","0.6387000001966954"
"209","134400","134400","134400","0.6829000002145768","0.6829000002145768","0.6829000002145768","134400","134400","134400","0.5550000004097819","0.5550000004097819","0.5550000004097819","134400","134400","134400","0.6779999986290932","0.6779999986290932","0.6779999986290932","134400","134400","134400","0.6581999982893467","0.6581999982893467","0.6581999982893467","134400","134400","134400","0.5370999999716878","0.5370999999716878","0.5370999999716878","134400","134400","134400","0.6632000003755093","0.6632000003755093","0.6632000003755093","133600","133600","133600","0.22740000089630485","0.22740000089630485","0.22740000089630485","134400","134400","134400","0.24879999872297048","0.24879999872297048","0.24879999872297048","134400","134400","134400","0.6745999982953071","0.6745999982953071","0.6745999982953071","134400","134400","134400","0.6594000018388033","0.6594000018388033","0.6594000018388033"
"210","135040","135040","135040","0.6822000002861023","0.6822000002861023","0.6822000002861023","135040","135040","135040","0.45430000107735397","0.45430000107735397","0.45430000107735397","135040","135040","135040","0.6791999995708465","0.6791999995708465","0.6791999995708465","135040","135040","135040","0.6584000004827977","0.6584000004827977","0.6584000004827977","135040","135040","135040","0.5223000002093613","0.5223000002093613","0.5223000002093613","135040","135040","135040","0.6357000017166138","0.6357000017166138","0.6357000017166138","134240","134240","134240","0.2508999991603196","0.2508999991603196","0.2508999991603196","135040","135040","135040","0.22590000161901116","0.22590000161901116","0.22590000161901116","135040","135040","135040","0.6468000008165836","0.6468000008165836","0.6468000008165836","135040","135040","135040","0.6658999973535538","0.6658999973535538","0.6658999973535538"
"211","135680","135680","135680","0.6856999984383583","0.6856999984383583","0.6856999984383583","135680","135680","135680","0.5303000014834106","0.5303000014834106","0.5303000014834106","135680","135680","135680","0.6862999978661537","0.6862999978661537","0.6862999978661537","135680","135680","135680","0.6541000024974346","0.6541000024974346","0.6541000024974346","135680","135680","135680","0.5379999991692602","0.5379999991692602","0.5379999991692602","135680","135680","135680","0.6563999994844198","0.6563999994844198","0.6563999994844198","134880","134880","134880","0.2668999991752207","0.2668999991752207","0.2668999991752207","135680","135680","135680","0.2161000003106892","0.2161000003106892","0.2161000003106892","135680","135680","135680","0.6731999970972538","0.6731999970972538","0.6731999970972538","135680","135680","135680","0.6658999980986118","0.6658999980986118","0.6658999980986118"
"212","136320","136320","136320","0.6867000025510788","0.6867000025510788","0.6867000025510788","136320","136320","136320","0.5225000009126961","0.5225000009126961","0.5225000009126961","136320","136320","136320","0.6858999985456466","0.6858999985456466","0.6858999985456466","136320","136320","136320","0.6474000014364719","0.6474000014364719","0.6474000014364719","136320","136320","136320","0.4861000000871718","0.4861000000871718","0.4861000000871718","136320","136320","136320","0.654600000679493","0.654600000679493","0.654600000679493","135520","135520","135520","0.23490000002086162","0.23490000002086162","0.23490000002086162","136320","136320","136320","0.23670000076293946","0.23670000076293946","0.23670000076293946","136320","136320","136320","0.6838999998569488","0.6838999998569488","0.6838999998569488","136320","136320","136320","0.6553999972343445","0.6553999972343445","0.6553999972343445"
"213","136960","136960","136960","0.6802999994158745","0.6802999994158745","0.6802999994158745","136960","136960","136960","0.5274999997019768","0.5274999997019768","0.5274999997019768","136960","136960","136960","0.6831999984383583","0.6831999984383583","0.6831999984383583","136960","136960","136960","0.6517000012099743","0.6517000012099743","0.6517000012099743","136960","136960","136960","0.5334000019915401","0.5334000019915401","0.5334000019915401","136960","136960","136960","0.6200999996066093","0.6200999996066093","0.6200999996066093","136160","136160","136160","0.22219999937340618","0.22219999937340618","0.22219999937340618","136960","136960","136960","0.24640000173822046","0.24640000173822046","0.24640000173822046","136960","136960","136960","0.6809000003337861","0.6809000003337861","0.6809000003337861","136960","136960","136960","0.6622999979555607","0.6622999979555607","0.6622999979555607"
"214","137600","137600","137600","0.6840999984741211","0.6840999984741211","0.6840999984741211","137600","137600","137600","0.5084000000171364","0.5084000000171364","0.5084000000171364","137600","137600","137600","0.6865999978780747","0.6865999978780747","0.6865999978780747","137600","137600","137600","0.6680000014603138","0.6680000014603138","0.6680000014603138","137600","137600","137600","0.5426000010594726","0.5426000010594726","0.5426000010594726","137600","137600","137600","0.6515000028535723","0.6515000028535723","0.6515000028535723","136800","136800","136800","0.22190000027418136","0.22190000027418136","0.22190000027418136","137600","137600","137600","0.2586000007763505","0.2586000007763505","0.2586000007763505","137600","137600","137600","0.6842999976873397","0.6842999976873397","0.6842999976873397","137600","137600","137600","0.6650999969244004","0.6650999969244004","0.6650999969244004"
"215","138240","138240","138240","0.6817000007629395","0.6817000007629395","0.6817000007629395","138240","138240","138240","0.4992000005953014","0.4992000005953014","0.4992000005953014","138240","138240","138240","0.6806999988853931","0.6806999988853931","0.6806999988853931","138240","138240","138240","0.656200001090765","0.656200001090765","0.656200001090765","138240","138240","138240","0.5485999995656311","0.5485999995656311","0.5485999995656311","138240","138240","138240","0.6552000014483929","0.6552000014483929","0.6552000014483929","137440","137440","137440","0.22080000013113021","0.22080000013113021","0.22080000013113021","138240","138240","138240","0.24869999984279276","0.24869999984279276","0.24869999984279276","138240","138240","138240","0.6789999976754189","0.6789999976754189","0.6789999976754189","138240","138240","138240","0.6066999979317188","0.6066999979317188","0.6066999979317188"
"216","138880","138880","138880","0.6822999984025955","0.6822999984025955","0.6822999984025955","138880","138880","138880","0.5210999996960163","0.5210999996960163","0.5210999996960163","138880","138880","138880","0.679099999666214","0.679099999666214","0.679099999666214","138880","138880","138880","0.6693999990820885","0.6693999990820885","0.6693999990820885","138880","138880","138880","0.5309999987110495","0.5309999987110495","0.5309999987110495","138880","138880","138880","0.6332999990880489","0.6332999990880489","0.6332999990880489","138080","138080","138080","0.19349999928846956","0.19349999928846956","0.19349999928846956","138880","138880","138880","0.18269999967887998","0.18269999967887998","0.18269999967887998","138880","138880","138880","0.6818999975919724","0.6818999975919724","0.6818999975919724","138880","138880","138880","0.6664000007510186","0.6664000007510186","0.6664000007510186"
"217","139520","139520","139520","0.6846000000834465","0.6846000000834465","0.6846000000834465","139520","139520","139520","0.5388999986648559","0.5388999986648559","0.5388999986648559","139520","139520","139520","0.6660999995470047","0.6660999995470047","0.6660999995470047","139520","139520","139520","0.6622999982535839","0.6622999982535839","0.6622999982535839","139520","139520","139520","0.5378999989852309","0.5378999989852309","0.5378999989852309","139520","139520","139520","0.6538000003993512","0.6538000003993512","0.6538000003993512","138720","138720","138720","0.2538000001572073","0.2538000001572073","0.2538000001572073","139520","139520","139520","0.23959999985992908","0.23959999985992908","0.23959999985992908","139520","139520","139520","0.6864999997615814","0.6864999997615814","0.6864999997615814","139520","139520","139520","0.6767999997735024","0.6767999997735024","0.6767999997735024"
"218","140160","140160","140160","0.6766999995708466","0.6766999995708466","0.6766999995708466","140160","140160","140160","0.5204999977163971","0.5204999977163971","0.5204999977163971","140160","140160","140160","0.6862999984622001","0.6862999984622001","0.6862999984622001","140160","140160","140160","0.6661000002920627","0.6661000002920627","0.6661000002920627","140160","140160","140160","0.5525000023469329","0.5525000023469329","0.5525000023469329","140160","140160","140160","0.6489000002667308","0.6489000002667308","0.6489000002667308","139360","139360","139360","0.22189999978989364","0.22189999978989364","0.22189999978989364","140160","140160","140160","0.22850000014528632","0.22850000014528632","0.22850000014528632","140160","140160","140160","0.6778000006079674","0.6778000006079674","0.6778000006079674","140160","140160","140160","0.6591999983787536","0.6591999983787536","0.6591999983787536"
"219","140800","140800","140800","0.6830000019073487","0.6830000019073487","0.6830000019073487","140800","140800","140800","0.5174999999254942","0.5174999999254942","0.5174999999254942","140800","140800","140800","0.6848999977111816","0.6848999977111816","0.6848999977111816","140800","140800","140800","0.6498999983072281","0.6498999983072281","0.6498999983072281","140800","140800","140800","0.5240000008046627","0.5240000008046627","0.5240000008046627","140800","140800","140800","0.6570999974757433","0.6570999974757433","0.6570999974757433","140000","140000","140000","0.2127999985218048","0.2127999985218048","0.2127999985218048","140800","140800","140800","0.24660000063478946","0.24660000063478946","0.24660000063478946","140800","140800","140800","0.6880999994277954","0.6880999994277954","0.6880999994277954","140800","140800","140800","0.6460999992489814","0.6460999992489814","0.6460999992489814"
"220","141440","141440","141440","0.6876999968290329","0.6876999968290329","0.6876999968290329","141440","141440","141440","0.5231999988481403","0.5231999988481403","0.5231999988481403","141440","141440","141440","0.6901999998092652","0.6901999998092652","0.6901999998092652","141440","141440","141440","0.6576000022888183","0.6576000022888183","0.6576000022888183","141440","141440","141440","0.5590999969840049","0.5590999969840049","0.5590999969840049","141440","141440","141440","0.6500000013411045","0.6500000013411045","0.6500000013411045","140640","140640","140640","0.2557999993301928","0.2557999993301928","0.2557999993301928","141440","141440","141440","0.2624000007845461","0.2624000007845461","0.2624000007845461","141440","141440","141440","0.6822000008821487","0.6822000008821487","0.6822000008821487","141440","141440","141440","0.6479000000655651","0.6479000000655651","0.6479000000655651"
"221","142080","142080","142080","0.6848999965190887","0.6848999965190887","0.6848999965190887","142080","142080","142080","0.5664999985322356","0.5664999985322356","0.5664999985322356","142080","142080","142080","0.6804999968409539","0.6804999968409539","0.6804999968409539","142080","142080","142080","0.6454999971389771","0.6454999971389771","0.6454999971389771","142080","142080","142080","0.5096000030823052","0.5096000030823052","0.5096000030823052","142080","142080","142080","0.6678999997675419","0.6678999997675419","0.6678999997675419","141280","141280","141280","0.20179999994114042","0.20179999994114042","0.20179999994114042","142080","142080","142080","0.19879999943077564","0.19879999943077564","0.19879999943077564","142080","142080","142080","0.6810999950766563","0.6810999950766563","0.6810999950766563","142080","142080","142080","0.646600002348423","0.646600002348423","0.646600002348423"
"222","142720","142720","142720","0.6712000018358231","0.6712000018358231","0.6712000018358231","142720","142720","142720","0.5336999986693263","0.5336999986693263","0.5336999986693263","142720","142720","142720","0.6831999999284745","0.6831999999284745","0.6831999999284745","142720","142720","142720","0.6543999975919723","0.6543999975919723","0.6543999975919723","142720","142720","142720","0.5347999993525445","0.5347999993525445","0.5347999993525445","142720","142720","142720","0.6615999978780747","0.6615999978780747","0.6615999978780747","141920","141920","141920","0.2186000003106892","0.2186000003106892","0.2186000003106892","142720","142720","142720","0.22219999950379132","0.22219999950379132","0.22219999950379132","142720","142720","142720","0.6656000000238419","0.6656000000238419","0.6656000000238419","142720","142720","142720","0.6759999996423721","0.6759999996423721","0.6759999996423721"
"223","143360","143360","143360","0.6860999983549118","0.6860999983549118","0.6860999983549118","143360","143360","143360","0.5407999974861741","0.5407999974861741","0.5407999974861741","143360","143360","143360","0.6889999988675117","0.6889999988675117","0.6889999988675117","143360","143360","143360","0.6639000009000301","0.6639000009000301","0.6639000009000301","143360","143360","143360","0.5443000005558133","0.5443000005558133","0.5443000005558133","143360","143360","143360","0.6708999995142222","0.6708999995142222","0.6708999995142222","142560","142560","142560","0.2881999986059964","0.2881999986059964","0.2881999986059964","143360","143360","143360","0.22969999996945262","0.22969999996945262","0.22969999996945262","143360","143360","143360","0.6858999994397164","0.6858999994397164","0.6858999994397164","143360","143360","143360","0.6500999976694584","0.6500999976694584","0.6500999976694584"
"224","144000","144000","144000","0.68259999781847","0.68259999781847","0.68259999781847","144000","144000","144000","0.5281999986618757","0.5281999986618757","0.5281999986618757","144000","144000","144000","0.6796999993920326","0.6796999993920326","0.6796999993920326","144000","144000","144000","0.6573999972641468","0.6573999972641468","0.6573999972641468","144000","144000","144000","0.5225000032410025","0.5225000032410025","0.5225000032410025","144000","144000","144000","0.6600999990850687","0.6600999990850687","0.6600999990850687","143200","143200","143200","0.24680000104010105","0.24680000104010105","0.24680000104010105","144000","144000","144000","0.1874000011384487","0.1874000011384487","0.1874000011384487","144000","144000","144000","0.6807000008225441","0.6807000008225441","0.6807000008225441","144000","144000","144000","0.6673000001907349","0.6673000001907349","0.6673000001907349"
"225","144640","144640","144640","0.6807999983429909","0.6807999983429909","0.6807999983429909","144640","144640","144640","0.5501000019535423","0.5501000019535423","0.5501000019535423","144640","144640","144640","0.6880000001192093","0.6880000001192093","0.6880000001192093","144640","144640","144640","0.6596999979019165","0.6596999979019165","0.6596999979019165","144640","144640","144640","0.5078999976441264","0.5078999976441264","0.5078999976441264","144640","144640","144640","0.6466000018827617","0.6466000018827617","0.6466000018827617","143840","143840","143840","0.2516999986022711","0.2516999986022711","0.2516999986022711","144640","144640","144640","0.23800000056624412","0.23800000056624412","0.23800000056624412","144640","144640","144640","0.6035999971628189","0.6035999971628189","0.6035999971628189","144640","144640","144640","0.6549000005424023","0.6549000005424023","0.6549000005424023"
"226","145280","145280","145280","0.6760999980568886","0.6760999980568886","0.6760999980568886","145280","145280","145280","0.5354000002518297","0.5354000002518297","0.5354000002518297","145280","145280","145280","0.6901000007987023","0.6901000007987023","0.6901000007987023","145280","145280","145280","0.6596999996900559","0.6596999996900559","0.6596999996900559","145280","145280","145280","0.5653000012785196","0.5653000012785196","0.5653000012785196","145280","145280","145280","0.6685999976098538","0.6685999976098538","0.6685999976098538","144480","144480","144480","0.21970000065863132","0.21970000065863132","0.21970000065863132","145280","145280","145280","0.23979999898001553","0.23979999898001553","0.23979999898001553","145280","145280","145280","0.676100001335144","0.676100001335144","0.676100001335144","145280","145280","145280","0.6668999993428588","0.6668999993428588","0.6668999993428588"
"227","145920","145920","145920","0.6750999987125397","0.6750999987125397","0.6750999987125397","145920","145920","145920","0.5650000009685755","0.5650000009685755","0.5650000009685755","145920","145920","145920","0.6855999994277954","0.6855999994277954","0.6855999994277954","145920","145920","145920","0.6683000004291535","0.6683000004291535","0.6683000004291535","145920","145920","145920","0.5647999991849065","0.5647999991849065","0.5647999991849065","145920","145920","145920","0.6679999999701977","0.6679999999701977","0.6679999999701977","145120","145120","145120","0.2638999995402992","0.2638999995402992","0.2638999995402992","145920","145920","145920","0.23619999988004564","0.23619999988004564","0.23619999988004564","145920","145920","145920","0.682800000011921","0.682800000011921","0.682800000011921","145920","145920","145920","0.6708000002801419","0.6708000002801419","0.6708000002801419"
"228","146560","146560","146560","0.6860000017285347","0.6860000017285347","0.6860000017285347","146560","146560","146560","0.5595999985933304","0.5595999985933304","0.5595999985933304","146560","146560","146560","0.6797999998927117","0.6797999998927117","0.6797999998927117","146560","146560","146560","0.6696999995410442","0.6696999995410442","0.6696999995410442","146560","146560","146560","0.5568999978713691","0.5568999978713691","0.5568999978713691","146560","146560","146560","0.6621000002324581","0.6621000002324581","0.6621000002324581","145760","145760","145760","0.22779999997466802","0.22779999997466802","0.22779999997466802","146560","146560","146560","0.27969999961555003","0.27969999961555003","0.27969999961555003","146560","146560","146560","0.6874999982118607","0.6874999982118607","0.6874999982118607","146560","146560","146560","0.6644999997317791","0.6644999997317791","0.6644999997317791"
"229","147200","147200","147200","0.6831999999284745","0.6831999999284745","0.6831999999284745","147200","147200","147200","0.5408999968320132","0.5408999968320132","0.5408999968320132","147200","147200","147200","0.6897999995946884","0.6897999995946884","0.6897999995946884","147200","147200","147200","0.6685000012814999","0.6685000012814999","0.6685000012814999","147200","147200","147200","0.5883000010251999","0.5883000010251999","0.5883000010251999","147200","147200","147200","0.63679999910295","0.63679999910295","0.63679999910295","146400","146400","146400","0.20040000099688768","0.20040000099688768","0.20040000099688768","147200","147200","147200","0.27710000026971104","0.27710000026971104","0.27710000026971104","147200","147200","147200","0.6861000007390976","0.6861000007390976","0.6861000007390976","147200","147200","147200","0.6611999981105328","0.6611999981105328","0.6611999981105328"
"230","147840","147840","147840","0.6842999988794327","0.6842999988794327","0.6842999988794327","147840","147840","147840","0.54219999961555","0.54219999961555","0.54219999961555","147840","147840","147840","0.6835999971628189","0.6835999971628189","0.6835999971628189","147840","147840","147840","0.6594999988377094","0.6594999988377094","0.6594999988377094","147840","147840","147840","0.5413999993912876","0.5413999993912876","0.5413999993912876","147840","147840","147840","0.6602000023424626","0.6602000023424626","0.6602000023424626","147040","147040","147040","0.2169999994710088","0.2169999994710088","0.2169999994710088","147840","147840","147840","0.22010000148788095","0.22010000148788095","0.22010000148788095","147840","147840","147840","0.6909000009298325","0.6909000009298325","0.6909000009298325","147840","147840","147840","0.6593000002205371","0.6593000002205371","0.6593000002205371"
"231","148480","148480","148480","0.6787000027298927","0.6787000027298927","0.6787000027298927","148480","148480","148480","0.5191999986767769","0.5191999986767769","0.5191999986767769","148480","148480","148480","0.6941999998688698","0.6941999998688698","0.6941999998688698","148480","148480","148480","0.6715999992191791","0.6715999992191791","0.6715999992191791","148480","148480","148480","0.5354000017791987","0.5354000017791987","0.5354000017791987","148480","148480","148480","0.6429999993741512","0.6429999993741512","0.6429999993741512","147680","147680","147680","0.2196999999321997","0.2196999999321997","0.2196999999321997","148480","148480","148480","0.24250000046566128","0.24250000046566128","0.24250000046566128","148480","148480","148480","0.6858999994397164","0.6858999994397164","0.6858999994397164","148480","148480","148480","0.6571000012755394","0.6571000012755394","0.6571000012755394"
"232","149120","149120","149120","0.6751000019907951","0.6751000019907951","0.6751000019907951","149120","149120","149120","0.526999996714294","0.526999996714294","0.526999996714294","149120","149120","149120","0.6829999986290932","0.6829999986290932","0.6829999986290932","149120","149120","149120","0.6643999987840652","0.6643999987840652","0.6643999987840652","149120","149120","149120","0.5858999985456467","0.5858999985456467","0.5858999985456467","149120","149120","149120","0.6674999982118607","0.6674999982118607","0.6674999982118607","148320","148320","148320","0.24399999992921947","0.24399999992921947","0.24399999992921947","149120","149120","149120","0.2953000002540648","0.2953000002540648","0.2953000002540648","149120","149120","149120","0.6853999984264374","0.6853999984264374","0.6853999984264374","149120","149120","149120","0.6711999998986721","0.6711999998986721","0.6711999998986721"
"233","149760","149760","149760","0.6761999979615212","0.6761999979615212","0.6761999979615212","149760","149760","149760","0.5591999987140298","0.5591999987140298","0.5591999987140298","149760","149760","149760","0.6870999991893768","0.6870999991893768","0.6870999991893768","149760","149760","149760","0.6616999991238117","0.6616999991238117","0.6616999991238117","149760","149760","149760","0.5355999986454845","0.5355999986454845","0.5355999986454845","149760","149760","149760","0.6600999987125397","0.6600999987125397","0.6600999987125397","148960","148960","148960","0.29810000021010635","0.29810000021010635","0.29810000021010635","149760","149760","149760","0.2814000010676682","0.2814000010676682","0.2814000010676682","149760","149760","149760","0.6909999960660934","0.6909999960660934","0.6909999960660934","149760","149760","149760","0.6683999983966351","0.6683999983966351","0.6683999983966351"
"234","150400","150400","150400","0.6869999969005585","0.6869999969005585","0.6869999969005585","150400","150400","150400","0.5362000010535121","0.5362000010535121","0.5362000010535121","150400","150400","150400","0.6853999999165535","0.6853999999165535","0.6853999999165535","150400","150400","150400","0.6438999995589256","0.6438999995589256","0.6438999995589256","150400","150400","150400","0.518200002387166","0.518200002387166","0.518200002387166","150400","150400","150400","0.6460999988764524","0.6460999988764524","0.6460999988764524","149600","149600","149600","0.24859999846667052","0.24859999846667052","0.24859999846667052","150400","150400","150400","0.21940000083297492","0.21940000083297492","0.21940000083297492","150400","150400","150400","0.6848999944329262","0.6848999944329262","0.6848999944329262","150400","150400","150400","0.6614000004529953","0.6614000004529953","0.6614000004529953"
"235","151040","151040","151040","0.6875999984145165","0.6875999984145165","0.6875999984145165","151040","151040","151040","0.5764999976754188","0.5764999976754188","0.5764999976754188","151040","151040","151040","0.6718999990820884","0.6718999990820884","0.6718999990820884","151040","151040","151040","0.6581999979913234","0.6581999979913234","0.6581999979913234","151040","151040","151040","0.5311999990418553","0.5311999990418553","0.5311999990418553","151040","151040","151040","0.6559999990463257","0.6559999990463257","0.6559999990463257","150240","150240","150240","0.23230000123381614","0.23230000123381614","0.23230000123381614","151040","151040","151040","0.21869999898597597","0.21869999898597597","0.21869999898597597","151040","151040","151040","0.682800000011921","0.682800000011921","0.682800000011921","151040","151040","151040","0.6782000015676022","0.6782000015676022","0.6782000015676022"
"236","151680","151680","151680","0.6842999985814094","0.6842999985814094","0.6842999985814094","151680","151680","151680","0.5473999996297061","0.5473999996297061","0.5473999996297061","151680","151680","151680","0.6823999997973442","0.6823999997973442","0.6823999997973442","151680","151680","151680","0.6692999996244907","0.6692999996244907","0.6692999996244907","151680","151680","151680","0.5061999980732799","0.5061999980732799","0.5061999980732799","151680","151680","151680","0.6673000009357929","0.6673000009357929","0.6673000009357929","150880","150880","150880","0.28300000078976156","0.28300000078976156","0.28300000078976156","151680","151680","151680","0.25539999971166255","0.25539999971166255","0.25539999971166255","151680","151680","151680","0.6899999991059304","0.6899999991059304","0.6899999991059304","151680","151680","151680","0.6702000017464161","0.6702000017464161","0.6702000017464161"
"237","152320","152320","152320","0.6825999990105629","0.6825999990105629","0.6825999990105629","152320","152320","152320","0.5306999987363815","0.5306999987363815","0.5306999987363815","152320","152320","152320","0.6324000003933906","0.6324000003933906","0.6324000003933906","152320","152320","152320","0.6499999989569187","0.6499999989569187","0.6499999989569187","152320","152320","152320","0.5516999987512827","0.5516999987512827","0.5516999987512827","152320","152320","152320","0.6682999986410141","0.6682999986410141","0.6682999986410141","151520","151520","151520","0.23309999883174895","0.23309999883174895","0.23309999883174895","152320","152320","152320","0.23829999905079602","0.23829999905079602","0.23829999905079602","152320","152320","152320","0.6883000007271767","0.6883000007271767","0.6883000007271767","152320","152320","152320","0.6726999992132187","0.6726999992132187","0.6726999992132187"
"238","152960","152960","152960","0.6840999978780746","0.6840999978780746","0.6840999978780746","152960","152960","152960","0.5756999983638525","0.5756999983638525","0.5756999983638525","152960","152960","152960","0.6797000002861023","0.6797000002861023","0.6797000002861023","152960","152960","152960","0.6615999959409237","0.6615999959409237","0.6615999959409237","152960","152960","152960","0.5320000006072223","0.5320000006072223","0.5320000006072223","152960","152960","152960","0.6735999982059002","0.6735999982059002","0.6735999982059002","152160","152160","152160","0.24140000035986303","0.24140000035986303","0.24140000035986303","152960","152960","152960","0.25430000079795717","0.25430000079795717","0.25430000079795717","152960","152960","152960","0.6845999994874","0.6845999994874","0.6845999994874","152960","152960","152960","0.6680000002682209","0.6680000002682209","0.6680000002682209"
"239","153600","153600","153600","0.682399999499321","0.682399999499321","0.682399999499321","153600","153600","153600","0.5422999977506697","0.5422999977506697","0.5422999977506697","153600","153600","153600","0.6814999982714653","0.6814999982714653","0.6814999982714653","153600","153600","153600","0.6725999967753887","0.6725999967753887","0.6725999967753887","153600","153600","153600","0.5422000004723668","0.5422000004723668","0.5422000004723668","153600","153600","153600","0.6752000007033349","0.6752000007033349","0.6752000007033349","152800","152800","152800","0.2388999992236495","0.2388999992236495","0.2388999992236495","153600","153600","153600","0.25680000161752103","0.25680000161752103","0.25680000161752103","153600","153600","153600","0.6896000018715859","0.6896000018715859","0.6896000018715859","153600","153600","153600","0.6571000021696091","0.6571000021696091","0.6571000021696091"
"240","154240","154240","154240","0.6646999964118003","0.6646999964118003","0.6646999964118003","154240","154240","154240","0.5243999974802136","0.5243999974802136","0.5243999974802136","154240","154240","154240","0.6839999994635582","0.6839999994635582","0.6839999994635582","154240","154240","154240","0.6658999988436699","0.6658999988436699","0.6658999988436699","154240","154240","154240","0.5539999976754189","0.5539999976754189","0.5539999976754189","154240","154240","154240","0.6726999963819981","0.6726999963819981","0.6726999963819981","153440","153440","153440","0.2420000001601875","0.2420000001601875","0.2420000001601875","154240","154240","154240","0.2752999996580183","0.2752999996580183","0.2752999996580183","154240","154240","154240","0.679199997484684","0.679199997484684","0.679199997484684","154240","154240","154240","0.6868999969959259","0.6868999969959259","0.6868999969959259"
"241","154880","154880","154880","0.6834999984502792","0.6834999984502792","0.6834999984502792","154880","154880","154880","0.5530999981611967","0.5530999981611967","0.5530999981611967","154880","154880","154880","0.6692999982833863","0.6692999982833863","0.6692999982833863","154880","154880","154880","0.6756999981403351","0.6756999981403351","0.6756999981403351","154880","154880","154880","0.5408000003546476","0.5408000003546476","0.5408000003546476","154880","154880","154880","0.6805999988317489","0.6805999988317489","0.6805999988317489","154080","154080","154080","0.2259999999217689","0.2259999999217689","0.2259999999217689","154880","154880","154880","0.25700000062584877","0.25700000062584877","0.25700000062584877","154880","154880","154880","0.6816999989748002","0.6816999989748002","0.6816999989748002","154880","154880","154880","0.6746999996900559","0.6746999996900559","0.6746999996900559"
"242","155520","155520","155520","0.6870999988913536","0.6870999988913536","0.6870999988913536","155520","155520","155520","0.5457000021263957","0.5457000021263957","0.5457000021263957","155520","155520","155520","0.6892000016570091","0.6892000016570091","0.6892000016570091","155520","155520","155520","0.6702000007033349","0.6702000007033349","0.6702000007033349","155520","155520","155520","0.5739999996870756","0.5739999996870756","0.5739999996870756","155520","155520","155520","0.6559000027179718","0.6559000027179718","0.6559000027179718","154720","154720","154720","0.2234999999962747","0.2234999999962747","0.2234999999962747","155520","155520","155520","0.2334999992698431","0.2334999992698431","0.2334999992698431","155520","155520","155520","0.6887999987602234","0.6887999987602234","0.6887999987602234","155520","155520","155520","0.6822999984025955","0.6822999984025955","0.6822999984025955"
"243","156160","156160","156160","0.6904999983310699","0.6904999983310699","0.6904999983310699","156160","156160","156160","0.5850999996066093","0.5850999996066093","0.5850999996066093","156160","156160","156160","0.6795999988913536","0.6795999988913536","0.6795999988913536","156160","156160","156160","0.6720000003278256","0.6720000003278256","0.6720000003278256","156160","156160","156160","0.5490000011399389","0.5490000011399389","0.5490000011399389","156160","156160","156160","0.670799997895956","0.670799997895956","0.670799997895956","155360","155360","155360","0.28120000021532177","0.28120000021532177","0.28120000021532177","156160","156160","156160","0.262300000730902","0.262300000730902","0.262300000730902","156160","156160","156160","0.688500000834465","0.688500000834465","0.688500000834465","156160","156160","156160","0.6662000013887882","0.6662000013887882","0.6662000013887882"
"244","156800","156800","156800","0.6867999970912934","0.6867999970912934","0.6867999970912934","156800","156800","156800","0.580899996906519","0.580899996906519","0.580899996906519","156800","156800","156800","0.6919999995827675","0.6919999995827675","0.6919999995827675","156800","156800","156800","0.6261999987065792","0.6261999987065792","0.6261999987065792","156800","156800","156800","0.532899999320507","0.532899999320507","0.532899999320507","156800","156800","156800","0.6656000003963709","0.6656000003963709","0.6656000003963709","156000","156000","156000","0.2893999992124736","0.2893999992124736","0.2893999992124736","156800","156800","156800","0.21400000035762787","0.21400000035762787","0.21400000035762787","156800","156800","156800","0.6909999972581864","0.6909999972581864","0.6909999972581864","156800","156800","156800","0.6760999980568886","0.6760999980568886","0.6760999980568886"
"245","157440","157440","157440","0.685499999821186","0.685499999821186","0.685499999821186","157440","157440","157440","0.5649999986588955","0.5649999986588955","0.5649999986588955","157440","157440","157440","0.690499999821186","0.690499999821186","0.690499999821186","157440","157440","157440","0.6643000027537346","0.6643000027537346","0.6643000027537346","157440","157440","157440","0.5684999989718199","0.5684999989718199","0.5684999989718199","157440","157440","157440","0.6668000011146069","0.6668000011146069","0.6668000011146069","156640","156640","156640","0.2806999986618757","0.2806999986618757","0.2806999986618757","157440","157440","157440","0.26500000109896066","0.26500000109896066","0.26500000109896066","157440","157440","157440","0.6831000030040741","0.6831000030040741","0.6831000030040741","157440","157440","157440","0.6663999977707863","0.6663999977707863","0.6663999977707863"
"246","158080","158080","158080","0.6892999988794327","0.6892999988794327","0.6892999988794327","158080","158080","158080","0.5509000013209879","0.5509000013209879","0.5509000013209879","158080","158080","158080","0.6856999996304513","0.6856999996304513","0.6856999996304513","158080","158080","158080","0.6730999971926213","0.6730999971926213","0.6730999971926213","158080","158080","158080","0.5695999988168478","0.5695999988168478","0.5695999988168478","158080","158080","158080","0.668699998408556","0.668699998408556","0.668699998408556","157280","157280","157280","0.24509999955073","0.24509999955073","0.24509999955073","158080","158080","158080","0.27190000008791687","0.27190000008791687","0.27190000008791687","158080","158080","158080","0.690399999320507","0.690399999320507","0.690399999320507","158080","158080","158080","0.6621000008285045","0.6621000008285045","0.6621000008285045"
"247","158720","158720","158720","0.6891999989748001","0.6891999989748001","0.6891999989748001","158720","158720","158720","0.5557999993860722","0.5557999993860722","0.5557999993860722","158720","158720","158720","0.6880999997258186","0.6880999997258186","0.6880999997258186","158720","158720","158720","0.6625999969244003","0.6625999969244003","0.6625999969244003","158720","158720","158720","0.5568999956175685","0.5568999956175685","0.5568999956175685","158720","158720","158720","0.6784999991953373","0.6784999991953373","0.6784999991953373","157920","157920","157920","0.3021999996528029","0.3021999996528029","0.3021999996528029","158560","158560","158560","0.19190000066533686","0.19190000066533686","0.19190000066533686","158720","158720","158720","0.6983999979496002","0.6983999979496002","0.6983999979496002","158720","158720","158720","0.6734000010788441","0.6734000010788441","0.6734000010788441"
"248","159360","159360","159360","0.6866999980807305","0.6866999980807305","0.6866999980807305","159360","159360","159360","0.5725999971479178","0.5725999971479178","0.5725999971479178","159360","159360","159360","0.6897999998927117","0.6897999998927117","0.6897999998927117","159360","159360","159360","0.674999997317791","0.674999997317791","0.674999997317791","159360","159360","159360","0.5330000020936132","0.5330000020936132","0.5330000020936132","159360","159360","159360","0.6708999973535538","0.6708999973535538","0.6708999973535538","158560","158560","158560","0.30740000048652294","0.30740000048652294","0.30740000048652294","159200","159200","159200","0.2075999990850687","0.2075999990850687","0.2075999990850687","159360","159360","159360","0.6923000022768975","0.6923000022768975","0.6923000022768975","159360","159360","159360","0.6750000002980232","0.6750000002980232","0.6750000002980232"
"249","160000","160000","160000","0.6878999984264373","0.6878999984264373","0.6878999984264373","160000","160000","160000","0.5588999998942018","0.5588999998942018","0.5588999998942018","160000","160000","160000","0.6923000007867813","0.6923000007867813","0.6923000007867813","160000","160000","160000","0.6717999988794326","0.6717999988794326","0.6717999988794326","160000","160000","160000","0.57039999935776","0.57039999935776","0.57039999935776","160000","160000","160000","0.6799000008404255","0.6799000008404255","0.6799000008404255","159200","159200","159200","0.2700999998301268","0.2700999998301268","0.2700999998301268","159840","159840","159840","0.27459999922662975","0.27459999922662975","0.27459999922662975","160000","160000","160000","0.688300003707409","0.688300003707409","0.688300003707409","160000","160000","160000","0.6702999991178512","0.6702999991178512","0.6702999991178512"
"250","160640","160640","160640","0.6874000012874604","0.6874000012874604","0.6874000012874604","160640","160640","160640","0.5439000030979514","0.5439000030979514","0.5439000030979514","160640","160640","160640","0.6912000009417534","0.6912000009417534","0.6912000009417534","160640","160640","160640","0.6682000011205673","0.6682000011205673","0.6682000011205673","160640","160640","160640","0.5668000009655952","0.5668000009655952","0.5668000009655952","160640","160640","160640","0.6791000011563301","0.6791000011563301","0.6791000011563301","159840","159840","159840","0.30290000019595026","0.30290000019595026","0.30290000019595026","160480","160480","160480","0.24450000120326876","0.24450000120326876","0.24450000120326876","160640","160640","160640","0.6858999967575073","0.6858999967575073","0.6858999967575073","160640","160640","160640","0.6794999995827675","0.6794999995827675","0.6794999995827675"
"251","161280","161280","161280","0.6826999962329865","0.6826999962329865","0.6826999962329865","161280","161280","161280","0.5295000012591481","0.5295000012591481","0.5295000012591481","161280","161280","161280","0.6892000010609627","0.6892000010609627","0.6892000010609627","161280","161280","161280","0.6704000006616115","0.6704000006616115","0.6704000006616115","161280","161280","161280","0.5719999983347952","0.5719999983347952","0.5719999983347952","161280","161280","161280","0.6687999983131886","0.6687999983131886","0.6687999983131886","160480","160480","160480","0.24839999966323376","0.24839999966323376","0.24839999966323376","161120","161120","161120","0.2421999997831881","0.2421999997831881","0.2421999997831881","161280","161280","161280","0.691300000846386","0.691300000846386","0.691300000846386","161280","161280","161280","0.6798999971151352","0.6798999971151352","0.6798999971151352"
"252","161920","161920","161920","0.6876999968290329","0.6876999968290329","0.6876999968290329","161920","161920","161920","0.5681999987550079","0.5681999987550079","0.5681999987550079","161920","161920","161920","0.6870999982953072","0.6870999982953072","0.6870999982953072","161920","161920","161920","0.6791999986767769","0.6791999986767769","0.6791999986767769","161920","161920","161920","0.5615999987721443","0.5615999987721443","0.5615999987721443","161920","161920","161920","0.6712999986112118","0.6712999986112118","0.6712999986112118","161120","161120","161120","0.27820000022649766","0.27820000022649766","0.27820000022649766","161760","161760","161760","0.2619000010937452","0.2619000010937452","0.2619000010937452","161920","161920","161920","0.685","0.685","0.685","161920","161920","161920","0.6751000007987022","0.6751000007987022","0.6751000007987022"
"253","162560","162560","162560","0.6820000019669533","0.6820000019669533","0.6820000019669533","162560","162560","162560","0.5681000002659857","0.5681000002659857","0.5681000002659857","162560","162560","162560","0.6947000002861023","0.6947000002861023","0.6947000002861023","162560","162560","162560","0.6726999999582768","0.6726999999582768","0.6726999999582768","162560","162560","162560","0.5754000013321638","0.5754000013321638","0.5754000013321638","162560","162560","162560","0.6708999940752983","0.6708999940752983","0.6708999940752983","161760","161760","161760","0.29080000042915344","0.29080000042915344","0.29080000042915344","162400","162400","162400","0.18790000015869737","0.18790000015869737","0.18790000015869737","162560","162560","162560","0.6929999986290931","0.6929999986290931","0.6929999986290931","162560","162560","162560","0.6672999987006187","0.6672999987006187","0.6672999987006187"
"254","163200","163200","163200","0.6863999998569489","0.6863999998569489","0.6863999998569489","163200","163200","163200","0.5469999998062849","0.5469999998062849","0.5469999998062849","163200","163200","163200","0.6975000008940697","0.6975000008940697","0.6975000008940697","163200","163200","163200","0.6715999981760978","0.6715999981760978","0.6715999981760978","163200","163200","163200","0.5359000015817582","0.5359000015817582","0.5359000015817582","163200","163200","163200","0.6744999992847442","0.6744999992847442","0.6744999992847442","162400","162400","162400","0.30039999932050704","0.30039999932050704","0.30039999932050704","163040","163040","163040","0.25169999938458204","0.25169999938458204","0.25169999938458204","163200","163200","163200","0.6874000000953674","0.6874000000953674","0.6874000000953674","163200","163200","163200","0.6751999996602536","0.6751999996602536","0.6751999996602536"
"255","163840","163840","163840","0.6879999989271164","0.6879999989271164","0.6879999989271164","163840","163840","163840","0.5649000014923513","0.5649000014923513","0.5649000014923513","163840","163840","163840","0.6905999997258186","0.6905999997258186","0.6905999997258186","163840","163840","163840","0.6616000039875507","0.6616000039875507","0.6616000039875507","163840","163840","163840","0.5123999975807965","0.5123999975807965","0.5123999975807965","163840","163840","163840","0.6714999991655349","0.6714999991655349","0.6714999991655349","163040","163040","163040","0.3385000007227063","0.3385000007227063","0.3385000007227063","163680","163680","163680","0.2481000010110438","0.2481000010110438","0.2481000010110438","163840","163840","163840","0.692899999320507","0.692899999320507","0.692899999320507","163840","163840","163840","0.6679000011086464","0.6679000011086464","0.6679000011086464"
"256","164480","164480","164480","0.6856999972462654","0.6856999972462654","0.6856999972462654","164480","164480","164480","0.5492000003531575","0.5492000003531575","0.5492000003531575","164480","164480","164480","0.6863999968767166","0.6863999968767166","0.6863999968767166","164480","164480","164480","0.6723000013828277","0.6723000013828277","0.6723000013828277","164480","164480","164480","0.5748999980092049","0.5748999980092049","0.5748999980092049","164480","164480","164480","0.6730000051856041","0.6730000051856041","0.6730000051856041","163680","163680","163680","0.24069999918341636","0.24069999918341636","0.24069999918341636","164320","164320","164320","0.29890000039711595","0.29890000039711595","0.29890000039711595","164480","164480","164480","0.6901999995112419","0.6901999995112419","0.6901999995112419","164480","164480","164480","0.6750000005960465","0.6750000005960465","0.6750000005960465"
"257","165120","165120","165120","0.6826000025868416","0.6826000025868416","0.6826000025868416","165120","165120","165120","0.5417000005580485","0.5417000005580485","0.5417000005580485","165120","165120","165120","0.6949999991059304","0.6949999991059304","0.6949999991059304","165120","165120","165120","0.676099998652935","0.676099998652935","0.676099998652935","165120","165120","165120","0.5595999984443187","0.5595999984443187","0.5595999984443187","165120","165120","165120","0.671699998229742","0.671699998229742","0.671699998229742","164320","164320","164320","0.2639999997802079","0.2639999997802079","0.2639999997802079","164960","164960","164960","0.28429999893531205","0.28429999893531205","0.28429999893531205","165120","165120","165120","0.6955000001192093","0.6955000001192093","0.6955000001192093","165120","165120","165120","0.6589999989420176","0.6589999989420176","0.6589999989420176"
"258","165760","165760","165760","0.6889000004529953","0.6889000004529953","0.6889000004529953","165760","165760","165760","0.5560999993607402","0.5560999993607402","0.5560999993607402","165760","165760","165760","0.6890999954938889","0.6890999954938889","0.6890999954938889","165760","165760","165760","0.6724999989569187","0.6724999989569187","0.6724999989569187","165760","165760","165760","0.5620000003278256","0.5620000003278256","0.5620000003278256","165760","165760","165760","0.6762000030279159","0.6762000030279159","0.6762000030279159","164960","164960","164960","0.2850999999791384","0.2850999999791384","0.2850999999791384","165600","165600","165600","0.28139999898150564","0.28139999898150564","0.28139999898150564","165760","165760","165760","0.6975000014901162","0.6975000014901162","0.6975000014901162","165760","165760","165760","0.6681999965012073","0.6681999965012073","0.6681999965012073"
"259","166400","166400","166400","0.6906999981403351","0.6906999981403351","0.6906999981403351","166400","166400","166400","0.5370000000856817","0.5370000000856817","0.5370000000856817","166400","166400","166400","0.6739999982714653","0.6739999982714653","0.6739999982714653","166400","166400","166400","0.6611999997496605","0.6611999997496605","0.6611999997496605","166400","166400","166400","0.5852000015228986","0.5852000015228986","0.5852000015228986","166400","166400","166400","0.6585999998450279","0.6585999998450279","0.6585999998450279","165600","165600","165600","0.2993999994173646","0.2993999994173646","0.2993999994173646","166240","166240","166240","0.2719999996945262","0.2719999996945262","0.2719999996945262","166400","166400","166400","0.6922000002861023","0.6922000002861023","0.6922000002861023","166400","166400","166400","0.6538999991118908","0.6538999991118908","0.6538999991118908"
"260","167040","167040","167040","0.6761999982595444","0.6761999982595444","0.6761999982595444","167040","167040","167040","0.5631000000238419","0.5631000000238419","0.5631000000238419","167040","167040","167040","0.6897000020742416","0.6897000020742416","0.6897000020742416","167040","167040","167040","0.668799999654293","0.668799999654293","0.668799999654293","167040","167040","167040","0.5900999988615513","0.5900999988615513","0.5900999988615513","167040","167040","167040","0.6724999974668026","0.6724999974668026","0.6724999974668026","166240","166240","166240","0.2839000019803643","0.2839000019803643","0.2839000019803643","166880","166880","166880","0.3101000005565584","0.3101000005565584","0.3101000005565584","167040","167040","167040","0.6920999979972839","0.6920999979972839","0.6920999979972839","167040","167040","167040","0.6726999995112419","0.6726999995112419","0.6726999995112419"
"261","167680","167680","167680","0.6906999984383583","0.6906999984383583","0.6906999984383583","167680","167680","167680","0.5739999994635582","0.5739999994635582","0.5739999994635582","167680","167680","167680","0.6894999986886978","0.6894999986886978","0.6894999986886978","167680","167680","167680","0.6717000010609627","0.6717000010609627","0.6717000010609627","167680","167680","167680","0.5715999995917082","0.5715999995917082","0.5715999995917082","167680","167680","167680","0.6784999994933605","0.6784999994933605","0.6784999994933605","166880","166880","166880","0.310199999473989","0.310199999473989","0.310199999473989","167520","167520","167520","0.28349999990314245","0.28349999990314245","0.28349999990314245","167680","167680","167680","0.6927000012993813","0.6927000012993813","0.6927000012993813","167680","167680","167680","0.6762000001966953","0.6762000001966953","0.6762000001966953"
"262","168320","168320","168320","0.6927000015974045","0.6927000015974045","0.6927000015974045","168320","168320","168320","0.5923999977484345","0.5923999977484345","0.5923999977484345","168320","168320","168320","0.690899997651577","0.690899997651577","0.690899997651577","168320","168320","168320","0.6723999982327222","0.6723999982327222","0.6723999982327222","168320","168320","168320","0.5626999999582768","0.5626999999582768","0.5626999999582768","168320","168320","168320","0.685800003260374","0.685800003260374","0.685800003260374","167520","167520","167520","0.3080999988131225","0.3080999988131225","0.3080999988131225","168160","168160","168160","0.24340000066906214","0.24340000066906214","0.24340000066906214","168320","168320","168320","0.6494000005722046","0.6494000005722046","0.6494000005722046","168320","168320","168320","0.680800000578165","0.680800000578165","0.680800000578165"
"263","168960","168960","168960","0.6956000012159348","0.6956000012159348","0.6956000012159348","168960","168960","168960","0.5778999987244606","0.5778999987244606","0.5778999987244606","168960","168960","168960","0.684200000166893","0.684200000166893","0.684200000166893","168960","168960","168960","0.6725999990105629","0.6725999990105629","0.6725999990105629","168960","168960","168960","0.5855000004544855","0.5855000004544855","0.5855000004544855","168960","168960","168960","0.6778999987244606","0.6778999987244606","0.6778999987244606","168160","168160","168160","0.2813000007532537","0.2813000007532537","0.2813000007532537","168800","168800","168800","0.27559999994933604","0.27559999994933604","0.27559999994933604","168960","168960","168960","0.689899998307228","0.689899998307228","0.689899998307228","168960","168960","168960","0.6744999998807907","0.6744999998807907","0.6744999998807907"
"264","169600","169600","169600","0.6879000005125999","0.6879000005125999","0.6879000005125999","169600","169600","169600","0.5503000010177493","0.5503000010177493","0.5503000010177493","169600","169600","169600","0.6864000025391579","0.6864000025391579","0.6864000025391579","169600","169600","169600","0.6811999985575676","0.6811999985575676","0.6811999985575676","169600","169600","169600","0.5767999994009734","0.5767999994009734","0.5767999994009734","169600","169600","169600","0.6715000005066395","0.6715000005066395","0.6715000005066395","168800","168800","168800","0.27390000155195593","0.27390000155195593","0.27390000155195593","169440","169440","169440","0.3161000005342066","0.3161000005342066","0.3161000005342066","169600","169600","169600","0.6894999992847443","0.6894999992847443","0.6894999992847443","169600","169600","169600","0.6842000016570091","0.6842000016570091","0.6842000016570091"
"265","170240","170240","170240","0.6927999994158744","0.6927999994158744","0.6927999994158744","170240","170240","170240","0.5620999993756414","0.5620999993756414","0.5620999993756414","170240","170240","170240","0.6837000000476837","0.6837000000476837","0.6837000000476837","170240","170240","170240","0.6791999998688698","0.6791999998688698","0.6791999998688698","170240","170240","170240","0.5920000008493662","0.5920000008493662","0.5920000008493662","170240","170240","170240","0.6710000011324883","0.6710000011324883","0.6710000011324883","169440","169440","169440","0.22939999956637622","0.22939999956637622","0.22939999956637622","170080","170080","170080","0.2675999991968274","0.2675999991968274","0.2675999991968274","170240","170240","170240","0.6738999983668328","0.6738999983668328","0.6738999983668328","170240","170240","170240","0.680700002014637","0.680700002014637","0.680700002014637"
"266","170880","170880","170880","0.6845999991893769","0.6845999991893769","0.6845999991893769","170880","170880","170880","0.5404000006988645","0.5404000006988645","0.5404000006988645","170880","170880","170880","0.6840999981760979","0.6840999981760979","0.6840999981760979","170880","170880","170880","0.6775999981164932","0.6775999981164932","0.6775999981164932","170880","170880","170880","0.5884999990090728","0.5884999990090728","0.5884999990090728","170880","170880","170880","0.6833000029623508","0.6833000029623508","0.6833000029623508","170080","170080","170080","0.265000000372529","0.265000000372529","0.265000000372529","170720","170720","170720","0.2538000007160008","0.2538000007160008","0.2538000007160008","170880","170880","170880","0.6870000022649765","0.6870000022649765","0.6870000022649765","170880","170880","170880","0.6729999998211861","0.6729999998211861","0.6729999998211861"
"267","171520","171520","171520","0.6842999994754791","0.6842999994754791","0.6842999994754791","171520","171520","171520","0.5928000012040138","0.5928000012040138","0.5928000012040138","171520","171520","171520","0.6876000025868416","0.6876000025868416","0.6876000025868416","171520","171520","171520","0.6736000010371208","0.6736000010371208","0.6736000010371208","171520","171520","171520","0.5456999989971518","0.5456999989971518","0.5456999989971518","171520","171520","171520","0.6741000005602836","0.6741000005602836","0.6741000005602836","170720","170720","170720","0.30519999923184515","0.30519999923184515","0.30519999923184515","171360","171360","171360","0.2595999988541007","0.2595999988541007","0.2595999988541007","171520","171520","171520","0.6898000001907348","0.6898000001907348","0.6898000001907348","171520","171520","171520","0.6796999977529049","0.6796999977529049","0.6796999977529049"
"268","172160","172160","172160","0.6876999998092651","0.6876999998092651","0.6876999998092651","172160","172160","172160","0.5687000011652708","0.5687000011652708","0.5687000011652708","172160","172160","172160","0.6793000012636184","0.6793000012636184","0.6793000012636184","172160","172160","172160","0.6830999997258186","0.6830999997258186","0.6830999997258186","172160","172160","172160","0.5908000029064715","0.5908000029064715","0.5908000029064715","172160","172160","172160","0.6799999991059303","0.6799999991059303","0.6799999991059303","171360","171360","171360","0.2680999995395541","0.2680999995395541","0.2680999995395541","172000","172000","172000","0.2653000005334616","0.2653000005334616","0.2653000005334616","172160","172160","172160","0.6886000019311905","0.6886000019311905","0.6886000019311905","172160","172160","172160","0.6775999990105629","0.6775999990105629","0.6775999990105629"
"269","172800","172800","172800","0.6784999984502792","0.6784999984502792","0.6784999984502792","172800","172800","172800","0.5656999992951751","0.5656999992951751","0.5656999992951751","172800","172800","172800","0.6825999993085862","0.6825999993085862","0.6825999993085862","172800","172800","172800","0.6743999999761582","0.6743999999761582","0.6743999999761582","172800","172800","172800","0.5704999964684248","0.5704999964684248","0.5704999964684248","172800","172800","172800","0.6752999980747699","0.6752999980747699","0.6752999980747699","172000","172000","172000","0.26080000050365926","0.26080000050365926","0.26080000050365926","172640","172640","172640","0.266900000795722","0.266900000795722","0.266900000795722","172800","172800","172800","0.6915999981760979","0.6915999981760979","0.6915999981760979","172800","172800","172800","0.6601999993622303","0.6601999993622303","0.6601999993622303"
"270","173440","173440","173440","0.6611999988555908","0.6611999988555908","0.6611999988555908","173440","173440","173440","0.5790999993495644","0.5790999993495644","0.5790999993495644","173440","173440","173440","0.686599999666214","0.686599999666214","0.686599999666214","173440","173440","173440","0.6691999971866608","0.6691999971866608","0.6691999971866608","173440","173440","173440","0.5742000007629394","0.5742000007629394","0.5742000007629394","173440","173440","173440","0.6796999987959862","0.6796999987959862","0.6796999987959862","172640","172640","172640","0.31860000066459176","0.31860000066459176","0.31860000066459176","173280","173280","173280","0.318400000333786","0.318400000333786","0.318400000333786","173440","173440","173440","0.6604999960958957","0.6604999960958957","0.6604999960958957","173440","173440","173440","0.6662999998033047","0.6662999998033047","0.6662999998033047"
"271","174080","174080","174080","0.689299997985363","0.689299997985363","0.689299997985363","174080","174080","174080","0.5779999982565641","0.5779999982565641","0.5779999982565641","174080","174080","174080","0.686499999165535","0.686499999165535","0.686499999165535","174080","174080","174080","0.6785000002384186","0.6785000002384186","0.6785000002384186","174080","174080","174080","0.5963999998569488","0.5963999998569488","0.5963999998569488","174080","174080","174080","0.6792999994754791","0.6792999994754791","0.6792999994754791","173280","173280","173280","0.290299999602139","0.290299999602139","0.290299999602139","173920","173920","173920","0.28929999865591527","0.28929999865591527","0.28929999865591527","174080","174080","174080","0.6881999990344048","0.6881999990344048","0.6881999990344048","174080","174080","174080","0.6735000017285347","0.6735000017285347","0.6735000017285347"
"272","174720","174720","174720","0.6926000013947486","0.6926000013947486","0.6926000013947486","174720","174720","174720","0.5948999986797571","0.5948999986797571","0.5948999986797571","174720","174720","174720","0.6904000028967857","0.6904000028967857","0.6904000028967857","174720","174720","174720","0.6683999991416931","0.6683999991416931","0.6683999991416931","174720","174720","174720","0.6022999984025955","0.6022999984025955","0.6022999984025955","174720","174720","174720","0.6828999970853329","0.6828999970853329","0.6828999970853329","173920","173920","173920","0.26989999927580355","0.26989999927580355","0.26989999927580355","174560","174560","174560","0.3113000004552305","0.3113000004552305","0.3113000004552305","174720","174720","174720","0.6793999972939492","0.6793999972939492","0.6793999972939492","174720","174720","174720","0.672000000923872","0.672000000923872","0.672000000923872"
"273","175360","175360","175360","0.6888999977707863","0.6888999977707863","0.6888999977707863","175360","175360","175360","0.5569999990798533","0.5569999990798533","0.5569999990798533","175360","175360","175360","0.6895999974012375","0.6895999974012375","0.6895999974012375","175360","175360","175360","0.6717000010609627","0.6717000010609627","0.6717000010609627","175360","175360","175360","0.5929999987781048","0.5929999987781048","0.5929999987781048","175360","175360","175360","0.6802000001072883","0.6802000001072883","0.6802000001072883","174560","174560","174560","0.2530000003613532","0.2530000003613532","0.2530000003613532","175200","175200","175200","0.30510000029578804","0.30510000029578804","0.30510000029578804","175360","175360","175360","0.6688999998569488","0.6688999998569488","0.6688999998569488","175360","175360","175360","0.6737000007927417","0.6737000007927417","0.6737000007927417"
"274","176000","176000","176000","0.686700000166893","0.686700000166893","0.686700000166893","176000","176000","176000","0.5877999994717539","0.5877999994717539","0.5877999994717539","176000","176000","176000","0.6911999973654747","0.6911999973654747","0.6911999973654747","176000","176000","176000","0.6711000019311905","0.6711000019311905","0.6711000019311905","176000","176000","176000","0.5808000023663044","0.5808000023663044","0.5808000023663044","176000","176000","176000","0.6836999990046024","0.6836999990046024","0.6836999990046024","175200","175200","175200","0.28160000110045075","0.28160000110045075","0.28160000110045075","175840","175840","175840","0.29359999837353823","0.29359999837353823","0.29359999837353823","176000","176000","176000","0.6822999995946885","0.6822999995946885","0.6822999995946885","176000","176000","176000","0.6559000005573035","0.6559000005573035","0.6559000005573035"
"275","176640","176640","176640","0.6867999970912934","0.6867999970912934","0.6867999970912934","176640","176640","176640","0.5750000008568168","0.5750000008568168","0.5750000008568168","176640","176640","176640","0.6896999999880791","0.6896999999880791","0.6896999999880791","176640","176640","176640","0.6628000029921531","0.6628000029921531","0.6628000029921531","176640","176640","176640","0.5760000003874302","0.5760000003874302","0.5760000003874302","176640","176640","176640","0.6841999989748001","0.6841999989748001","0.6841999989748001","175840","175840","175840","0.24729999907314779","0.24729999907314779","0.24729999907314779","176480","176480","176480","0.2562000002153218","0.2562000002153218","0.2562000002153218","176640","176640","176640","0.6883999988436699","0.6883999988436699","0.6883999988436699","176640","176640","176640","0.6582999995350838","0.6582999995350838","0.6582999995350838"
"276","177280","177280","177280","0.6884000018239022","0.6884000018239022","0.6884000018239022","177280","177280","177280","0.5671000000834465","0.5671000000834465","0.5671000000834465","177280","177280","177280","0.6891999995708465","0.6891999995708465","0.6891999995708465","177280","177280","177280","0.6693999977409839","0.6693999977409839","0.6693999977409839","177280","177280","177280","0.5760999995097518","0.5760999995097518","0.5760999995097518","177280","177280","177280","0.6763999998569489","0.6763999998569489","0.6763999998569489","176480","176480","176480","0.27110000044107435","0.27110000044107435","0.27110000044107435","177120","177120","177120","0.28270000077784063","0.28270000077784063","0.28270000077784063","177280","177280","177280","0.6801999986171723","0.6801999986171723","0.6801999986171723","177280","177280","177280","0.6868999996781349","0.6868999996781349","0.6868999996781349"
"277","177920","177920","177920","0.6950999981164933","0.6950999981164933","0.6950999981164933","177920","177920","177920","0.5671000000461937","0.5671000000461937","0.5671000000461937","177920","177920","177920","0.6879999998211861","0.6879999998211861","0.6879999998211861","177920","177920","177920","0.6798999989032746","0.6798999989032746","0.6798999989032746","177920","177920","177920","0.581800000704825","0.581800000704825","0.581800000704825","177920","177920","177920","0.6744999989867211","0.6744999989867211","0.6744999989867211","177120","177120","177120","0.29519999930635094","0.29519999930635094","0.29519999930635094","177760","177760","177760","0.27670000040903686","0.27670000040903686","0.27670000040903686","177920","177920","177920","0.6893999981880188","0.6893999981880188","0.6893999981880188","177920","177920","177920","0.678699997663498","0.678699997663498","0.678699997663498"
"278","178560","178560","178560","0.6868999987840653","0.6868999987840653","0.6868999987840653","178560","178560","178560","0.5691999984905124","0.5691999984905124","0.5691999984905124","178560","178560","178560","0.6894999977946281","0.6894999977946281","0.6894999977946281","178560","178560","178560","0.6722999991476536","0.6722999991476536","0.6722999991476536","178560","178560","178560","0.573699998781085","0.573699998781085","0.573699998781085","178560","178560","178560","0.6746999981999398","0.6746999981999398","0.6746999981999398","177760","177760","177760","0.2808000008203089","0.2808000008203089","0.2808000008203089","178400","178400","178400","0.2748000010102987","0.2748000010102987","0.2748000010102987","178560","178560","178560","0.685999998152256","0.685999998152256","0.685999998152256","178560","178560","178560","0.6861999994516372","0.6861999994516372","0.6861999994516372"
"279","179200","179200","179200","0.6908999982476235","0.6908999982476235","0.6908999982476235","179200","179200","179200","0.6120999985188246","0.6120999985188246","0.6120999985188246","179200","179200","179200","0.6905999973416328","0.6905999973416328","0.6905999973416328","179200","179200","179200","0.6748999981582164","0.6748999981582164","0.6748999981582164","179200","179200","179200","0.5930999999865889","0.5930999999865889","0.5930999999865889","179200","179200","179200","0.6807999986410141","0.6807999986410141","0.6807999986410141","178400","178400","178400","0.34769999906420707","0.34769999906420707","0.34769999906420707","179040","179040","179040","0.26909999987110494","0.26909999987110494","0.26909999987110494","179200","179200","179200","0.655299999192357","0.655299999192357","0.655299999192357","179200","179200","179200","0.6780999967455864","0.6780999967455864","0.6780999967455864"
"280","179840","179840","179840","0.6868999999761581","0.6868999999761581","0.6868999999761581","179840","179840","179840","0.5769000006839633","0.5769000006839633","0.5769000006839633","179840","179840","179840","0.6899999988079071","0.6899999988079071","0.6899999988079071","179840","179840","179840","0.6695999982953071","0.6695999982953071","0.6695999982953071","179840","179840","179840","0.576499999947846","0.576499999947846","0.576499999947846","179840","179840","179840","0.6602999992668629","0.6602999992668629","0.6602999992668629","179040","179040","179040","0.2913000013493001","0.2913000013493001","0.2913000013493001","179680","179680","179680","0.2921999996341765","0.2921999996341765","0.2921999996341765","179840","179840","179840","0.6909000015258789","0.6909000015258789","0.6909000015258789","179840","179840","179840","0.6848000022768974","0.6848000022768974","0.6848000022768974"
"281","180480","180480","180480","0.6878999978303909","0.6878999978303909","0.6878999978303909","180480","180480","180480","0.5748999991454184","0.5748999991454184","0.5748999991454184","180480","180480","180480","0.6904999995231629","0.6904999995231629","0.6904999995231629","180480","180480","180480","0.6749000009894371","0.6749000009894371","0.6749000009894371","180480","180480","180480","0.5631999965757132","0.5631999965757132","0.5631999965757132","180480","180480","180480","0.6731999978423119","0.6731999978423119","0.6731999978423119","179680","179680","179680","0.2802000000886619","0.2802000000886619","0.2802000000886619","180320","180320","180320","0.2973999997228384","0.2973999997228384","0.2973999997228384","180480","180480","180480","0.689500000178814","0.689500000178814","0.689500000178814","180480","180480","180480","0.6684000019729137","0.6684000019729137","0.6684000019729137"
"282","181120","181120","181120","0.6844999995827675","0.6844999995827675","0.6844999995827675","181120","181120","181120","0.590499997921288","0.590499997921288","0.590499997921288","181120","181120","181120","0.6876999998092651","0.6876999998092651","0.6876999998092651","181120","181120","181120","0.6753000023961068","0.6753000023961068","0.6753000023961068","181120","181120","181120","0.5931000005453825","0.5931000005453825","0.5931000005453825","181120","181120","181120","0.6672999981045723","0.6672999981045723","0.6672999981045723","180320","180320","180320","0.2706999998167157","0.2706999998167157","0.2706999998167157","180960","180960","180960","0.3029999995790422","0.3029999995790422","0.3029999995790422","181120","181120","181120","0.6872999972105026","0.6872999972105026","0.6872999972105026","181120","181120","181120","0.6737000012397766","0.6737000012397766","0.6737000012397766"
"283","181760","181760","181760","0.6868000003695488","0.6868000003695488","0.6868000003695488","181760","181760","181760","0.587699996251613","0.587699996251613","0.587699996251613","181760","181760","181760","0.6916000008583069","0.6916000008583069","0.6916000008583069","181760","181760","181760","0.681899999678135","0.681899999678135","0.681899999678135","181760","181760","181760","0.6106999965757132","0.6106999965757132","0.6106999965757132","181760","181760","181760","0.6689000003039837","0.6689000003039837","0.6689000003039837","180960","180960","180960","0.2660999999195337","0.2660999999195337","0.2660999999195337","181600","181600","181600","0.33940000001341103","0.33940000001341103","0.33940000001341103","181760","181760","181760","0.693600002527237","0.693600002527237","0.693600002527237","181760","181760","181760","0.6824000009894371","0.6824000009894371","0.6824000009894371"
"284","182400","182400","182400","0.6859999999403954","0.6859999999403954","0.6859999999403954","182400","182400","182400","0.6084999982267618","0.6084999982267618","0.6084999982267618","182400","182400","182400","0.693299997150898","0.693299997150898","0.693299997150898","182400","182400","182400","0.6753999988734722","0.6753999988734722","0.6753999988734722","182400","182400","182400","0.5701000007987023","0.5701000007987023","0.5701000007987023","182400","182400","182400","0.6660999985039234","0.6660999985039234","0.6660999985039234","181600","181600","181600","0.2967000012472272","0.2967000012472272","0.2967000012472272","182080","182080","182080","0.22089999947696926","0.22089999947696926","0.22089999947696926","182400","182400","182400","0.6906000012159348","0.6906000012159348","0.6906000012159348","182400","182400","182400","0.6819000005722046","0.6819000005722046","0.6819000005722046"
"285","183040","183040","183040","0.6779000008106232","0.6779000008106232","0.6779000008106232","183040","183040","183040","0.5804999978840351","0.5804999978840351","0.5804999978840351","183040","183040","183040","0.6891999995708465","0.6891999995708465","0.6891999995708465","183040","183040","183040","0.6806000004708767","0.6806000004708767","0.6806000004708767","183040","183040","183040","0.588500001244247","0.588500001244247","0.588500001244247","183040","183040","183040","0.676700000911951","0.676700000911951","0.676700000911951","182240","182240","182240","0.21710000023245812","0.21710000023245812","0.21710000023245812","182720","182720","182720","0.28749999951571226","0.28749999951571226","0.28749999951571226","183040","183040","183040","0.6882999974489212","0.6882999974489212","0.6882999974489212","183040","183040","183040","0.6702999995648861","0.6702999995648861","0.6702999995648861"
"286","183680","183680","183680","0.6915999987721443","0.6915999987721443","0.6915999987721443","183680","183680","183680","0.5846999976038932","0.5846999976038932","0.5846999976038932","183680","183680","183680","0.692600000500679","0.692600000500679","0.692600000500679","183680","183680","183680","0.6807000005245208","0.6807000005245208","0.6807000005245208","183680","183680","183680","0.5732000010460615","0.5732000010460615","0.5732000010460615","183680","183680","183680","0.6779000014066696","0.6779000014066696","0.6779000014066696","182880","182880","182880","0.30259999917820096","0.30259999917820096","0.30259999917820096","183360","183360","183360","0.27609999949112535","0.27609999949112535","0.27609999949112535","183680","183680","183680","0.6922000017762184","0.6922000017762184","0.6922000017762184","183680","183680","183680","0.6701999980211258","0.6701999980211258","0.6701999980211258"
"287","184320","184320","184320","0.698399992287159","0.698399992287159","0.698399992287159","184320","184320","184320","0.5831000005453825","0.5831000005453825","0.5831000005453825","184320","184320","184320","0.6992000022530556","0.6992000022530556","0.6992000022530556","184320","184320","184320","0.67969999730587","0.67969999730587","0.67969999730587","184320","184320","184320","0.5863999983668328","0.5863999983668328","0.5863999983668328","184320","184320","184320","0.6684999999403953","0.6684999999403953","0.6684999999403953","183520","183520","183520","0.31810000063851473","0.31810000063851473","0.31810000063851473","184000","184000","184000","0.2741999987326562","0.2741999987326562","0.2741999987326562","184320","184320","184320","0.6935000005364418","0.6935000005364418","0.6935000005364418","184320","184320","184320","0.6690999981760979","0.6690999981760979","0.6690999981760979"
"288","184960","184960","184960","0.6892000010609627","0.6892000010609627","0.6892000010609627","184960","184960","184960","0.5806000017002225","0.5806000017002225","0.5806000017002225","184960","184960","184960","0.6965999993681907","0.6965999993681907","0.6965999993681907","184960","184960","184960","0.6836000010371208","0.6836000010371208","0.6836000010371208","184960","184960","184960","0.5458999985642731","0.5458999985642731","0.5458999985642731","184960","184960","184960","0.6740999987721443","0.6740999987721443","0.6740999987721443","184160","184160","184160","0.36499999910593034","0.36499999910593034","0.36499999910593034","184640","184640","184640","0.3261999999918044","0.3261999999918044","0.3261999999918044","184960","184960","184960","0.690799999833107","0.690799999833107","0.690799999833107","184960","184960","184960","0.6708000004291534","0.6708000004291534","0.6708000004291534"
"289","185600","185600","185600","0.6888999989628792","0.6888999989628792","0.6888999989628792","185600","185600","185600","0.5851999991945922","0.5851999991945922","0.5851999991945922","185600","185600","185600","0.6913999980688095","0.6913999980688095","0.6913999980688095","185600","185600","185600","0.671299998909235","0.671299998909235","0.671299998909235","185600","185600","185600","0.5822000003792346","0.5822000003792346","0.5822000003792346","185600","185600","185600","0.6737999987602233","0.6737999987602233","0.6737999987602233","184800","184800","184800","0.28859999909996986","0.28859999909996986","0.28859999909996986","185280","185280","185280","0.29309999849647284","0.29309999849647284","0.29309999849647284","185600","185600","185600","0.6892999961972237","0.6892999961972237","0.6892999961972237","185600","185600","185600","0.6741000016033649","0.6741000016033649","0.6741000016033649"
"290","186240","186240","186240","0.6866999995708466","0.6866999995708466","0.6866999995708466","186240","186240","186240","0.581999998614192","0.581999998614192","0.581999998614192","186240","186240","186240","0.688099997639656","0.688099997639656","0.688099997639656","186240","186240","186240","0.6766999992728233","0.6766999992728233","0.6766999992728233","186240","186240","186240","0.5801999991200865","0.5801999991200865","0.5801999991200865","186240","186240","186240","0.682200001180172","0.682200001180172","0.682200001180172","185440","185440","185440","0.29810000021010635","0.29810000021010635","0.29810000021010635","185920","185920","185920","0.2772999985143542","0.2772999985143542","0.2772999985143542","186240","186240","186240","0.6785999992489815","0.6785999992489815","0.6785999992489815","186240","186240","186240","0.6843999990820885","0.6843999990820885","0.6843999990820885"
"291","186880","186880","186880","0.6890000006556511","0.6890000006556511","0.6890000006556511","186880","186880","186880","0.5941999968513847","0.5941999968513847","0.5941999968513847","186880","186880","186880","0.6864999988675118","0.6864999988675118","0.6864999988675118","186880","186880","186880","0.6808999998122454","0.6808999998122454","0.6808999998122454","186880","186880","186880","0.5816999978385866","0.5816999978385866","0.5816999978385866","186880","186880","186880","0.6729999983310699","0.6729999983310699","0.6729999983310699","186080","186080","186080","0.3023000002838671","0.3023000002838671","0.3023000002838671","186560","186560","186560","0.29260000003501774","0.29260000003501774","0.29260000003501774","186880","186880","186880","0.6846000000834465","0.6846000000834465","0.6846000000834465","186880","186880","186880","0.6761000001430512","0.6761000001430512","0.6761000001430512"
"292","187520","187520","187520","0.6915999993681907","0.6915999993681907","0.6915999993681907","187520","187520","187520","0.5796999987587332","0.5796999987587332","0.5796999987587332","187520","187520","187520","0.6814000022411346","0.6814000022411346","0.6814000022411346","187520","187520","187520","0.6818000006675721","0.6818000006675721","0.6818000006675721","187520","187520","187520","0.5751000015065074","0.5751000015065074","0.5751000015065074","187520","187520","187520","0.6821999986469746","0.6821999986469746","0.6821999986469746","186720","186720","186720","0.30860000090673567","0.30860000090673567","0.30860000090673567","187200","187200","187200","0.3034999982267618","0.3034999982267618","0.3034999982267618","187520","187520","187520","0.6831999996304512","0.6831999996304512","0.6831999996304512","187520","187520","187520","0.6728999972343445","0.6728999972343445","0.6728999972343445"
"293","188160","188160","188160","0.6939999973773956","0.6939999973773956","0.6939999973773956","188160","188160","188160","0.5792999982833862","0.5792999982833862","0.5792999982833862","188160","188160","188160","0.6980999985337257","0.6980999985337257","0.6980999985337257","188160","188160","188160","0.6800999984145164","0.6800999984145164","0.6800999984145164","188160","188160","188160","0.5728999993577599","0.5728999993577599","0.5728999993577599","188160","188160","188160","0.666299998909235","0.666299998909235","0.666299998909235","187360","187360","187360","0.3011999985203147","0.3011999985203147","0.3011999985203147","187840","187840","187840","0.3116000005416572","0.3116000005416572","0.3116000005416572","188160","188160","188160","0.6894999998807907","0.6894999998807907","0.6894999998807907","188160","188160","188160","0.6712999996542931","0.6712999996542931","0.6712999996542931"
"294","188800","188800","188800","0.6916999998688698","0.6916999998688698","0.6916999998688698","188800","188800","188800","0.5925999981909991","0.5925999981909991","0.5925999981909991","188800","188800","188800","0.6874999994039536","0.6874999994039536","0.6874999994039536","188800","188800","188800","0.6776000007987022","0.6776000007987022","0.6776000007987022","188800","188800","188800","0.5967999991774559","0.5967999991774559","0.5967999991774559","188800","188800","188800","0.6788000011444092","0.6788000011444092","0.6788000011444092","188000","188000","188000","0.3204999999143183","0.3204999999143183","0.3204999999143183","188480","188480","188480","0.2541999981366098","0.2541999981366098","0.2541999981366098","188800","188800","188800","0.6879999998211861","0.6879999998211861","0.6879999998211861","188800","188800","188800","0.6698000010848045","0.6698000010848045","0.6698000010848045"
"295","189440","189440","189440","0.6923999980092048","0.6923999980092048","0.6923999980092048","189440","189440","189440","0.588099997267127","0.588099997267127","0.588099997267127","189440","189440","189440","0.695200001001358","0.695200001001358","0.695200001001358","189440","189440","189440","0.673200000822544","0.673200000822544","0.673200000822544","189440","189440","189440","0.58739999871701","0.58739999871701","0.58739999871701","189440","189440","189440","0.6798999972641468","0.6798999972641468","0.6798999972641468","188640","188640","188640","0.30170000029727817","0.30170000029727817","0.30170000029727817","189120","189120","189120","0.30240000035613773","0.30240000035613773","0.30240000035613773","189440","189440","189440","0.6869999998807907","0.6869999998807907","0.6869999998807907","189440","189440","189440","0.6796000018715859","0.6796000018715859","0.6796000018715859"
"296","190080","190080","190080","0.6937999984622002","0.6937999984622002","0.6937999984622002","190080","190080","190080","0.5985999993979931","0.5985999993979931","0.5985999993979931","190080","190080","190080","0.6835999980568885","0.6835999980568885","0.6835999980568885","190080","190080","190080","0.6741999980807304","0.6741999980807304","0.6741999980807304","190080","190080","190080","0.597400002591312","0.597400002591312","0.597400002591312","190080","190080","190080","0.6793000003695489","0.6793000003695489","0.6793000003695489","189280","189280","189280","0.3221000000461936","0.3221000000461936","0.3221000000461936","189760","189760","189760","0.24919999988749622","0.24919999988749622","0.24919999988749622","190080","190080","190080","0.6883000004291534","0.6883000004291534","0.6883000004291534","190080","190080","190080","0.6793000000715256","0.6793000000715256","0.6793000000715256"
"297","190720","190720","190720","0.6899999979138375","0.6899999979138375","0.6899999979138375","190720","190720","190720","0.5904999989084899","0.5904999989084899","0.5904999989084899","190720","190720","190720","0.6962999984622001","0.6962999984622001","0.6962999984622001","190720","190720","190720","0.6801999989151954","0.6801999989151954","0.6801999989151954","190720","190720","190720","0.5648999992758036","0.5648999992758036","0.5648999992758036","190720","190720","190720","0.6792999991774559","0.6792999991774559","0.6792999991774559","189920","189920","189920","0.3212000008486211","0.3212000008486211","0.3212000008486211","190400","190400","190400","0.2807999989762902","0.2807999989762902","0.2807999989762902","190720","190720","190720","0.6893999996781349","0.6893999996781349","0.6893999996781349","190720","190720","190720","0.6764999994635582","0.6764999994635582","0.6764999994635582"
"298","191360","191360","191360","0.6916999995708466","0.6916999995708466","0.6916999995708466","191360","191360","191360","0.5987000013142825","0.5987000013142825","0.5987000013142825","191360","191360","191360","0.6943000009655953","0.6943000009655953","0.6943000009655953","191360","191360","191360","0.6881999991834163","0.6881999991834163","0.6881999991834163","191360","191360","191360","0.5982999992929399","0.5982999992929399","0.5982999992929399","191360","191360","191360","0.6910000017285347","0.6910000017285347","0.6910000017285347","190560","190560","190560","0.34379999920725823","0.34379999920725823","0.34379999920725823","191040","191040","191040","0.33249999951571224","0.33249999951571224","0.33249999951571224","191360","191360","191360","0.6867999991774559","0.6867999991774559","0.6867999991774559","191360","191360","191360","0.6788000020384789","0.6788000020384789","0.6788000020384789"
"299","192000","192000","192000","0.6890000006556511","0.6890000006556511","0.6890000006556511","192000","192000","192000","0.5882000003010035","0.5882000003010035","0.5882000003010035","192000","192000","192000","0.6915999987721443","0.6915999987721443","0.6915999987721443","192000","192000","192000","0.6831000007688999","0.6831000007688999","0.6831000007688999","192000","192000","192000","0.602800000756979","0.602800000756979","0.602800000756979","192000","192000","192000","0.6853000006079674","0.6853000006079674","0.6853000006079674","191200","191200","191200","0.28920000037178395","0.28920000037178395","0.28920000037178395","191680","191680","191680","0.30280000096186993","0.30280000096186993","0.30280000096186993","192000","192000","192000","0.6907999983429909","0.6907999983429909","0.6907999983429909","192000","192000","192000","0.6781999978423119","0.6781999978423119","0.6781999978423119"
"300","192640","192640","192640","0.685999998152256","0.685999998152256","0.685999998152256","192640","192640","192640","0.562699998728931","0.562699998728931","0.562699998728931","192640","192640","192640","0.6883999970555306","0.6883999970555306","0.6883999970555306","192640","192640","192640","0.6824999986588955","0.6824999986588955","0.6824999986588955","192640","192640","192640","0.5936000008881092","0.5936000008881092","0.5936000008881092","192640","192640","192640","0.6813999977707863","0.6813999977707863","0.6813999977707863","191840","191840","191840","0.28830000139772893","0.28830000139772893","0.28830000139772893","192320","192320","192320","0.3290000004693866","0.3290000004693866","0.3290000004693866","192640","192640","192640","0.6932000005245209","0.6932000005245209","0.6932000005245209","192640","192640","192640","0.6822000007331371","0.6822000007331371","0.6822000007331371"
"301","193280","193280","193280","0.6902000015974045","0.6902000015974045","0.6902000015974045","193280","193280","193280","0.5667999991774559","0.5667999991774559","0.5667999991774559","193280","193280","193280","0.6955000001192093","0.6955000001192093","0.6955000001192093","193280","193280","193280","0.6669999999552965","0.6669999999552965","0.6669999999552965","193280","193280","193280","0.5646000022441149","0.5646000022441149","0.5646000022441149","193280","193280","193280","0.6616999986767769","0.6616999986767769","0.6616999986767769","192480","192480","192480","0.2922000008262694","0.2922000008262694","0.2922000008262694","192960","192960","192960","0.29970000017434356","0.29970000017434356","0.29970000017434356","193280","193280","193280","0.6895999991893769","0.6895999991893769","0.6895999991893769","193280","193280","193280","0.6811999993026256","0.6811999993026256","0.6811999993026256"
"302","193920","193920","193920","0.6783000001311302","0.6783000001311302","0.6783000001311302","193920","193920","193920","0.5564999987557531","0.5564999987557531","0.5564999987557531","193920","193920","193920","0.691499999165535","0.691499999165535","0.691499999165535","193920","193920","193920","0.6694999991357327","0.6694999991357327","0.6694999991357327","193920","193920","193920","0.5899999981746078","0.5899999981746078","0.5899999981746078","193920","193920","193920","0.6839999988675117","0.6839999988675117","0.6839999988675117","193120","193120","193120","0.2896999991871417","0.2896999991871417","0.2896999991871417","193600","193600","193600","0.3293999996222556","0.3293999996222556","0.3293999996222556","193920","193920","193920","0.6872999995946885","0.6872999995946885","0.6872999995946885","193920","193920","193920","0.6775999955832959","0.6775999955832959","0.6775999955832959"
"303","194560","194560","194560","0.6941000017523765","0.6941000017523765","0.6941000017523765","194560","194560","194560","0.551899999845773","0.551899999845773","0.551899999845773","194560","194560","194560","0.696699997484684","0.696699997484684","0.696699997484684","194560","194560","194560","0.6764999999105931","0.6764999999105931","0.6764999999105931","194560","194560","194560","0.5978000004589558","0.5978000004589558","0.5978000004589558","194560","194560","194560","0.6656000006198883","0.6656000006198883","0.6656000006198883","193760","193760","193760","0.3183000010251999","0.3183000010251999","0.3183000010251999","194240","194240","194240","0.30010000001639126","0.30010000001639126","0.30010000001639126","194560","194560","194560","0.683599999845028","0.683599999845028","0.683599999845028","194560","194560","194560","0.6852999991178512","0.6852999991178512","0.6852999991178512"
"304","195200","195200","195200","0.6911999997496605","0.6911999997496605","0.6911999997496605","195200","195200","195200","0.5781000021845102","0.5781000021845102","0.5781000021845102","195200","195200","195200","0.6985999992489815","0.6985999992489815","0.6985999992489815","195200","195200","195200","0.6760000012814998","0.6760000012814998","0.6760000012814998","195200","195200","195200","0.5841999959945678","0.5841999959945678","0.5841999959945678","195200","195200","195200","0.6801999993622303","0.6801999993622303","0.6801999993622303","194400","194400","194400","0.30259999878704547","0.30259999878704547","0.30259999878704547","194880","194880","194880","0.2854000009223819","0.2854000009223819","0.2854000009223819","195200","195200","195200","0.6945999994874","0.6945999994874","0.6945999994874","195200","195200","195200","0.6935999974608421","0.6935999974608421","0.6935999974608421"
"305","195840","195840","195840","0.6906000009179115","0.6906000009179115","0.6906000009179115","195840","195840","195840","0.5515999990329147","0.5515999990329147","0.5515999990329147","195840","195840","195840","0.6939999973773956","0.6939999973773956","0.6939999973773956","195840","195840","195840","0.6804000002145767","0.6804000002145767","0.6804000002145767","195840","195840","195840","0.5823999989777804","0.5823999989777804","0.5823999989777804","195840","195840","195840","0.6640999965369702","0.6640999965369702","0.6640999965369702","194720","194720","194720","0.1279000006057322","0.1279000006057322","0.1279000006057322","195520","195520","195520","0.3235000002756715","0.3235000002756715","0.3235000002756715","195840","195840","195840","0.6896999999880791","0.6896999999880791","0.6896999999880791","195840","195840","195840","0.68490000218153","0.68490000218153","0.68490000218153"
"306","196480","196480","196480","0.6937999981641769","0.6937999981641769","0.6937999981641769","196480","196480","196480","0.5933999989926815","0.5933999989926815","0.5933999989926815","196480","196480","196480","0.6947999992966651","0.6947999992966651","0.6947999992966651","196480","196480","196480","0.6721000009775162","0.6721000009775162","0.6721000009775162","196480","196480","196480","0.5825999997556209","0.5825999997556209","0.5825999997556209","196480","196480","196480","0.6837000001966953","0.6837000001966953","0.6837000001966953","195360","195360","195360","0.35289999965578317","0.35289999965578317","0.35289999965578317","196160","196160","196160","0.3180000000074506","0.3180000000074506","0.3180000000074506","196480","196480","196480","0.6942000004649163","0.6942000004649163","0.6942000004649163","196480","196480","196480","0.6723999999463558","0.6723999999463558","0.6723999999463558"
"307","197120","197120","197120","0.6934999987483025","0.6934999987483025","0.6934999987483025","197120","197120","197120","0.6063999986648559","0.6063999986648559","0.6063999986648559","197120","197120","197120","0.691099998652935","0.691099998652935","0.691099998652935","197120","197120","197120","0.6801999999582767","0.6801999999582767","0.6801999999582767","197120","197120","197120","0.5731999988853932","0.5731999988853932","0.5731999988853932","197120","197120","197120","0.6527000015974045","0.6527000015974045","0.6527000015974045","196000","196000","196000","0.3544000007584691","0.3544000007584691","0.3544000007584691","196800","196800","196800","0.2648000007122755","0.2648000007122755","0.2648000007122755","197120","197120","197120","0.6933999982476234","0.6933999982476234","0.6933999982476234","197120","197120","197120","0.6791000011563301","0.6791000011563301","0.6791000011563301"
"308","197760","197760","197760","0.6852000012993813","0.6852000012993813","0.6852000012993813","197760","197760","197760","0.5886000021919608","0.5886000021919608","0.5886000021919608","197760","197760","197760","0.6875999990105629","0.6875999990105629","0.6875999990105629","197760","197760","197760","0.6827999979257584","0.6827999979257584","0.6827999979257584","197760","197760","197760","0.5728999977558851","0.5728999977558851","0.5728999977558851","197760","197760","197760","0.6885000011324882","0.6885000011324882","0.6885000011324882","196640","196640","196640","0.34500000217929483","0.34500000217929483","0.34500000217929483","197440","197440","197440","0.28450000075623394","0.28450000075623394","0.28450000075623394","197760","197760","197760","0.6972999975085259","0.6972999975085259","0.6972999975085259","197760","197760","197760","0.6777000018954277","0.6777000018954277","0.6777000018954277"
"309","198400","198400","198400","0.6908000004291535","0.6908000004291535","0.6908000004291535","198400","198400","198400","0.5848999985307455","0.5848999985307455","0.5848999985307455","198400","198400","198400","0.6930999994277954","0.6930999994277954","0.6930999994277954","198400","198400","198400","0.6845999997854233","0.6845999997854233","0.6845999997854233","198400","198400","198400","0.6171000004559756","0.6171000004559756","0.6171000004559756","198400","198400","198400","0.6858000001311302","0.6858000001311302","0.6858000001311302","197280","197280","197280","0.3027000000141561","0.3027000000141561","0.3027000000141561","198080","198080","198080","0.33660000007599594","0.33660000007599594","0.33660000007599594","198400","198400","198400","0.6965000015497208","0.6965000015497208","0.6965000015497208","198400","198400","198400","0.6785999980568885","0.6785999980568885","0.6785999980568885"
"310","199040","199040","199040","0.6942999988794327","0.6942999988794327","0.6942999988794327","199040","199040","199040","0.5972999992966652","0.5972999992966652","0.5972999992966652","199040","199040","199040","0.6894999966025352","0.6894999966025352","0.6894999966025352","199040","199040","199040","0.6873999986052514","0.6873999986052514","0.6873999986052514","199040","199040","199040","0.6002999998629093","0.6002999998629093","0.6002999998629093","199040","199040","199040","0.6895999979972839","0.6895999979972839","0.6895999979972839","197920","197920","197920","0.30689999943599106","0.30689999943599106","0.30689999943599106","198720","198720","198720","0.29119999999180435","0.29119999999180435","0.29119999999180435","199040","199040","199040","0.693699999153614","0.693699999153614","0.693699999153614","199040","199040","199040","0.6773000007867813","0.6773000007867813","0.6773000007867813"
"311","199680","199680","199680","0.696500001847744","0.696500001847744","0.696500001847744","199680","199680","199680","0.5977999986708165","0.5977999986708165","0.5977999986708165","199680","199680","199680","0.6881999981403351","0.6881999981403351","0.6881999981403351","199680","199680","199680","0.6808999982476235","0.6808999982476235","0.6808999982476235","199680","199680","199680","0.5782000003010035","0.5782000003010035","0.5782000003010035","199680","199680","199680","0.685700001269579","0.685700001269579","0.685700001269579","198560","198560","198560","0.3507999997399747","0.3507999997399747","0.3507999997399747","199360","199360","199360","0.24419999822974206","0.24419999822974206","0.24419999822974206","199680","199680","199680","0.6981999990344048","0.6981999990344048","0.6981999990344048","199680","199680","199680","0.6730000001192092","0.6730000001192092","0.6730000001192092"
"312","200320","200320","200320","0.6946000003814697","0.6946000003814697","0.6946000003814697","200320","200320","200320","0.5853999989107251","0.5853999989107251","0.5853999989107251","200320","200320","200320","0.6926999986171722","0.6926999986171722","0.6926999986171722","200320","200320","200320","0.681400001347065","0.681400001347065","0.681400001347065","200320","200320","200320","0.5936999990046025","0.5936999990046025","0.5936999990046025","200320","200320","200320","0.6768999974429607","0.6768999974429607","0.6768999974429607","199200","199200","199200","0.33229999942705035","0.33229999942705035","0.33229999942705035","200000","200000","200000","0.3390000008791685","0.3390000008791685","0.3390000008791685","200320","200320","200320","0.6855000007152557","0.6855000007152557","0.6855000007152557","200320","200320","200320","0.6886999994516373","0.6886999994516373","0.6886999994516373"
"313","200960","200960","200960","0.6981999975442886","0.6981999975442886","0.6981999975442886","200960","200960","200960","0.6011000013351441","0.6011000013351441","0.6011000013351441","200960","200960","200960","0.6935999977588654","0.6935999977588654","0.6935999977588654","200960","200960","200960","0.6784000005573034","0.6784000005573034","0.6784000005573034","200960","200960","200960","0.6053999990224839","0.6053999990224839","0.6053999990224839","200960","200960","200960","0.6793999989330769","0.6793999989330769","0.6793999989330769","199840","199840","199840","0.3055999996699393","0.3055999996699393","0.3055999996699393","200640","200640","200640","0.2776999990083277","0.2776999990083277","0.2776999990083277","200960","200960","200960","0.692799998819828","0.692799998819828","0.692799998819828","200960","200960","200960","0.682799998819828","0.682799998819828","0.682799998819828"
"314","201600","201600","201600","0.6970000022649765","0.6970000022649765","0.6970000022649765","201600","201600","201600","0.5831999991461635","0.5831999991461635","0.5831999991461635","201600","201600","201600","0.6842999997735023","0.6842999997735023","0.6842999997735023","201600","201600","201600","0.6765000002086162","0.6765000002086162","0.6765000002086162","201600","201600","201600","0.5958000019937754","0.5958000019937754","0.5958000019937754","201600","201600","201600","0.6812000018358231","0.6812000018358231","0.6812000018358231","200480","200480","200480","0.31159999944269656","0.31159999944269656","0.31159999944269656","201280","201280","201280","0.3062000017799437","0.3062000017799437","0.3062000017799437","201600","201600","201600","0.6992999988794327","0.6992999988794327","0.6992999988794327","201600","201600","201600","0.6823999975621701","0.6823999975621701","0.6823999975621701"
"315","202240","202240","202240","0.693799996972084","0.693799996972084","0.693799996972084","202240","202240","202240","0.5974999993667006","0.5974999993667006","0.5974999993667006","202240","202240","202240","0.6926000007987022","0.6926000007987022","0.6926000007987022","202240","202240","202240","0.6715000019967556","0.6715000019967556","0.6715000019967556","202240","202240","202240","0.581200000718236","0.581200000718236","0.581200000718236","202240","202240","202240","0.6875999969244003","0.6875999969244003","0.6875999969244003","201120","201120","201120","0.35250000186264513","0.35250000186264513","0.35250000186264513","201920","201920","201920","0.31569999946281313","0.31569999946281313","0.31569999946281313","202240","202240","202240","0.6955999985337258","0.6955999985337258","0.6955999985337258","202240","202240","202240","0.6782000006735325","0.6782000006735325","0.6782000006735325"
"316","202880","202880","202880","0.695000002682209","0.695000002682209","0.695000002682209","202880","202880","202880","0.5782999962940812","0.5782999962940812","0.5782999962940812","202880","202880","202880","0.6990000012516976","0.6990000012516976","0.6990000012516976","202880","202880","202880","0.6722000007331371","0.6722000007331371","0.6722000007331371","202880","202880","202880","0.5603999990597367","0.5603999990597367","0.5603999990597367","202880","202880","202880","0.6904999986290932","0.6904999986290932","0.6904999986290932","201760","201760","201760","0.3768000011146069","0.3768000011146069","0.3768000011146069","202560","202560","202560","0.2511999994516373","0.2511999994516373","0.2511999994516373","202880","202880","202880","0.6941000005602836","0.6941000005602836","0.6941000005602836","202880","202880","202880","0.6856999970972538","0.6856999970972538","0.6856999970972538"
"317","203520","203520","203520","0.6888999992609024","0.6888999992609024","0.6888999992609024","203520","203520","203520","0.6169999995082617","0.6169999995082617","0.6169999995082617","203520","203520","203520","0.6934999969601631","0.6934999969601631","0.6934999969601631","203520","203520","203520","0.6681000003218651","0.6681000003218651","0.6681000003218651","203520","203520","203520","0.5797000000625849","0.5797000000625849","0.5797000000625849","203520","203520","203520","0.683299999833107","0.683299999833107","0.683299999833107","202400","202400","202400","0.39230000037699936","0.39230000037699936","0.39230000037699936","203200","203200","203200","0.2476999994367361","0.2476999994367361","0.2476999994367361","203520","203520","203520","0.691099998652935","0.691099998652935","0.691099998652935","203520","203520","203520","0.683300002515316","0.683300002515316","0.683300002515316"
"318","204160","204160","204160","0.689399998486042","0.689399998486042","0.689399998486042","204160","204160","204160","0.5934999992512167","0.5934999992512167","0.5934999992512167","204160","204160","204160","0.6972999995946885","0.6972999995946885","0.6972999995946885","204160","204160","204160","0.6733999973535538","0.6733999973535538","0.6733999973535538","204160","204160","204160","0.5800999975204468","0.5800999975204468","0.5800999975204468","204160","204160","204160","0.6837999981641769","0.6837999981641769","0.6837999981641769","203040","203040","203040","0.35980000216513874","0.35980000216513874","0.35980000216513874","203840","203840","203840","0.30050000093877316","0.30050000093877316","0.30050000093877316","204160","204160","204160","0.6881999963521958","0.6881999963521958","0.6881999963521958","204160","204160","204160","0.6803000006079674","0.6803000006079674","0.6803000006079674"
"319","204800","204800","204800","0.6909999987483024","0.6909999987483024","0.6909999987483024","204800","204800","204800","0.5776999999582767","0.5776999999582767","0.5776999999582767","204800","204800","204800","0.6889999994635582","0.6889999994635582","0.6889999994635582","204800","204800","204800","0.6743999999761582","0.6743999999761582","0.6743999999761582","204800","204800","204800","0.5906999988853932","0.5906999988853932","0.5906999988853932","204800","204800","204800","0.6778000003099441","0.6778000003099441","0.6778000003099441","203680","203680","203680","0.3108000000566244","0.3108000000566244","0.3108000000566244","204480","204480","204480","0.24270000007003545","0.24270000007003545","0.24270000007003545","204800","204800","204800","0.6915000003576278","0.6915000003576278","0.6915000003576278","204800","204800","204800","0.6820999965071678","0.6820999965071678","0.6820999965071678"
"320","205440","205440","205440","0.6938999980688095","0.6938999980688095","0.6938999980688095","205440","205440","205440","0.5999999985843897","0.5999999985843897","0.5999999985843897","205440","205440","205440","0.691800000667572","0.691800000667572","0.691800000667572","205440","205440","205440","0.6739000001549721","0.6739000001549721","0.6739000001549721","205440","205440","205440","0.5944999986886979","0.5944999986886979","0.5944999986886979","205440","205440","205440","0.6806000003218651","0.6806000003218651","0.6806000003218651","204320","204320","204320","0.3074000021442771","0.3074000021442771","0.3074000021442771","205120","205120","205120","0.22280000142753123","0.22280000142753123","0.22280000142753123","205440","205440","205440","0.6928999996185303","0.6928999996185303","0.6928999996185303","205440","205440","205440","0.6788999985158444","0.6788999985158444","0.6788999985158444"
"321","206080","206080","206080","0.6882999992370605","0.6882999992370605","0.6882999992370605","206080","206080","206080","0.5945999996364116","0.5945999996364116","0.5945999996364116","206080","206080","206080","0.698400000333786","0.698400000333786","0.698400000333786","206080","206080","206080","0.6802000005543232","0.6802000005543232","0.6802000005543232","206080","206080","206080","0.6096000031381845","0.6096000031381845","0.6096000031381845","206080","206080","206080","0.6832999984920025","0.6832999984920025","0.6832999984920025","204960","204960","204960","0.2966000000946224","0.2966000000946224","0.2966000000946224","205760","205760","205760","0.31180000115185974","0.31180000115185974","0.31180000115185974","206080","206080","206080","0.6965999993681907","0.6965999993681907","0.6965999993681907","206080","206080","206080","0.6899999973177909","0.6899999973177909","0.6899999973177909"
"322","206720","206720","206720","0.6910999980568886","0.6910999980568886","0.6910999980568886","206720","206720","206720","0.599199999384582","0.599199999384582","0.599199999384582","206720","206720","206720","0.6902999997138977","0.6902999997138977","0.6902999997138977","206720","206720","206720","0.6655999994277955","0.6655999994277955","0.6655999994277955","206720","206720","206720","0.5865000012516975","0.5865000012516975","0.5865000012516975","206720","206720","206720","0.6779999983310699","0.6779999983310699","0.6779999983310699","205600","205600","205600","0.3335000010207295","0.3335000010207295","0.3335000010207295","206400","206400","206400","0.28650000162422656","0.28650000162422656","0.28650000162422656","206720","206720","206720","0.6794999989867211","0.6794999989867211","0.6794999989867211","206720","206720","206720","0.683099999576807","0.683099999576807","0.683099999576807"
"323","207360","207360","207360","0.6882000008225441","0.6882000008225441","0.6882000008225441","207360","207360","207360","0.5690000001341105","0.5690000001341105","0.5690000001341105","207360","207360","207360","0.6903999981284141","0.6903999981284141","0.6903999981284141","207360","207360","207360","0.6865999993681907","0.6865999993681907","0.6865999993681907","207360","207360","207360","0.6057000016793609","0.6057000016793609","0.6057000016793609","207360","207360","207360","0.6743999972939492","0.6743999972939492","0.6743999972939492","206240","206240","206240","0.23009999839589","0.23009999839589","0.23009999839589","207040","207040","207040","0.33360000025480985","0.33360000025480985","0.33360000025480985","207360","207360","207360","0.6919000002741814","0.6919000002741814","0.6919000002741814","207360","207360","207360","0.6846000003814697","0.6846000003814697","0.6846000003814697"
"324","208000","208000","208000","0.6884999987483025","0.6884999987483025","0.6884999987483025","208000","208000","208000","0.5974000000208616","0.5974000000208616","0.5974000000208616","208000","208000","208000","0.6916000005602837","0.6916000005602837","0.6916000005602837","208000","208000","208000","0.6747000029683113","0.6747000029683113","0.6747000029683113","208000","208000","208000","0.5887999981641769","0.5887999981641769","0.5887999981641769","208000","208000","208000","0.668699996471405","0.668699996471405","0.668699996471405","206880","206880","206880","0.3213999994471669","0.3213999994471669","0.3213999994471669","207680","207680","207680","0.32740000143647197","0.32740000143647197","0.32740000143647197","208000","208000","208000","0.6913999995589256","0.6913999995589256","0.6913999995589256","208000","208000","208000","0.6905000001192093","0.6905000001192093","0.6905000001192093"
"325","208640","208640","208640","0.6869000020623207","0.6869000020623207","0.6869000020623207","208640","208640","208640","0.6026000004261732","0.6026000004261732","0.6026000004261732","208640","208640","208640","0.6852000018954277","0.6852000018954277","0.6852000018954277","208640","208640","208640","0.6815999998897314","0.6815999998897314","0.6815999998897314","208640","208640","208640","0.5738999982178211","0.5738999982178211","0.5738999982178211","208640","208640","208640","0.6803000006079674","0.6803000006079674","0.6803000006079674","207520","207520","207520","0.33199999973177907","0.33199999973177907","0.33199999973177907","208320","208320","208320","0.3099999976530671","0.3099999976530671","0.3099999976530671","208640","208640","208640","0.6910999992489815","0.6910999992489815","0.6910999992489815","208640","208640","208640","0.6839999996125699","0.6839999996125699","0.6839999996125699"
"326","209280","209280","209280","0.6944000014662742","0.6944000014662742","0.6944000014662742","209280","209280","209280","0.6179999996721744","0.6179999996721744","0.6179999996721744","209280","209280","209280","0.6933999970555306","0.6933999970555306","0.6933999970555306","209280","209280","209280","0.6870000001788139","0.6870000001788139","0.6870000001788139","209280","209280","209280","0.597700001001358","0.597700001001358","0.597700001001358","209280","209280","209280","0.6871000018715858","0.6871000018715858","0.6871000018715858","208160","208160","208160","0.35840000050142407","0.35840000050142407","0.35840000050142407","208960","208960","208960","0.31219999816268684","0.31219999816268684","0.31219999816268684","209280","209280","209280","0.6937000027298927","0.6937000027298927","0.6937000027298927","209280","209280","209280","0.6886999985575676","0.6886999985575676","0.6886999985575676"
"327","209920","209920","209920","0.6944999971985817","0.6944999971985817","0.6944999971985817","209920","209920","209920","0.5796000009775162","0.5796000009775162","0.5796000009775162","209920","209920","209920","0.695399999320507","0.695399999320507","0.695399999320507","209920","209920","209920","0.6785999980568885","0.6785999980568885","0.6785999980568885","209920","209920","209920","0.5890999994426965","0.5890999994426965","0.5890999994426965","209920","209920","209920","0.6800000025331974","0.6800000025331974","0.6800000025331974","208800","208800","208800","0.3179999983496964","0.3179999983496964","0.3179999983496964","209600","209600","209600","0.2652999989874661","0.2652999989874661","0.2652999989874661","209920","209920","209920","0.6837999981641769","0.6837999981641769","0.6837999981641769","209920","209920","209920","0.6708999982476235","0.6708999982476235","0.6708999982476235"
"328","210560","210560","210560","0.6981000000238419","0.6981000000238419","0.6981000000238419","210560","210560","210560","0.5957999999821186","0.5957999999821186","0.5957999999821186","210560","210560","210560","0.6880000016093254","0.6880000016093254","0.6880000016093254","210560","210560","210560","0.6762999987602234","0.6762999987602234","0.6762999987602234","210560","210560","210560","0.5867000010609627","0.5867000010609627","0.5867000010609627","210560","210560","210560","0.6804999995231629","0.6804999995231629","0.6804999995231629","209440","209440","209440","0.3344999997317791","0.3344999997317791","0.3344999997317791","210240","210240","210240","0.2526999999769032","0.2526999999769032","0.2526999999769032","210560","210560","210560","0.696900001168251","0.696900001168251","0.696900001168251","210560","210560","210560","0.6832000003755092","0.6832000003755092","0.6832000003755092"
"329","211200","211200","211200","0.6951000002026558","0.6951000002026558","0.6951000002026558","211200","211200","211200","0.6061999992653727","0.6061999992653727","0.6061999992653727","211200","211200","211200","0.6935000008344651","0.6935000008344651","0.6935000008344651","211200","211200","211200","0.671400000154972","0.671400000154972","0.671400000154972","211200","211200","211200","0.5932000035047531","0.5932000035047531","0.5932000035047531","211200","211200","211200","0.6873000007867813","0.6873000007867813","0.6873000007867813","210080","210080","210080","0.3189999996870756","0.3189999996870756","0.3189999996870756","210880","210880","210880","0.3170999976620078","0.3170999976620078","0.3170999976620078","211200","211200","211200","0.6937999984622002","0.6937999984622002","0.6937999984622002","211200","211200","211200","0.6774999994039536","0.6774999994039536","0.6774999994039536"
"330","211840","211840","211840","0.6946999990940094","0.6946999990940094","0.6946999990940094","211840","211840","211840","0.5918000029027461","0.5918000029027461","0.5918000029027461","211840","211840","211840","0.6996999996900558","0.6996999996900558","0.6996999996900558","211840","211840","211840","0.6792999981343746","0.6792999981343746","0.6792999981343746","211840","211840","211840","0.6105999985337257","0.6105999985337257","0.6105999985337257","211840","211840","211840","0.6784999993443489","0.6784999993443489","0.6784999993443489","210720","210720","210720","0.32860000191256405","0.32860000191256405","0.32860000191256405","211520","211520","211520","0.3136000006645918","0.3136000006645918","0.3136000006645918","211840","211840","211840","0.700599998831749","0.700599998831749","0.700599998831749","211840","211840","211840","0.6514999984204769","0.6514999984204769","0.6514999984204769"
"331","212480","212480","212480","0.6953999996185303","0.6953999996185303","0.6953999996185303","212480","212480","212480","0.588599998112768","0.588599998112768","0.588599998112768","212480","212480","212480","0.6980000007152557","0.6980000007152557","0.6980000007152557","212480","212480","212480","0.6809999997913837","0.6809999997913837","0.6809999997913837","212480","212480","212480","0.5954999998211861","0.5954999998211861","0.5954999998211861","212480","212480","212480","0.6886999979615211","0.6886999979615211","0.6886999979615211","211360","211360","211360","0.3501999988220632","0.3501999988220632","0.3501999988220632","212160","212160","212160","0.3196000004373491","0.3196000004373491","0.3196000004373491","212480","212480","212480","0.6968000000715255","0.6968000000715255","0.6968000000715255","212480","212480","212480","0.6816999988257885","0.6816999988257885","0.6816999988257885"
"332","213120","213120","213120","0.6934999984502792","0.6934999984502792","0.6934999984502792","213120","213120","213120","0.5918000010028481","0.5918000010028481","0.5918000010028481","213120","213120","213120","0.6948999980092049","0.6948999980092049","0.6948999980092049","213120","213120","213120","0.6830000016093254","0.6830000016093254","0.6830000016093254","213120","213120","213120","0.5977000021934509","0.5977000021934509","0.5977000021934509","213120","213120","213120","0.6861999997496605","0.6861999997496605","0.6861999997496605","212000","212000","212000","0.28469999954104425","0.28469999954104425","0.28469999954104425","212800","212800","212800","0.30849999977275727","0.30849999977275727","0.30849999977275727","213120","213120","213120","0.6982999968528748","0.6982999968528748","0.6982999968528748","213120","213120","213120","0.6822999979555607","0.6822999979555607","0.6822999979555607"
"333","213760","213760","213760","0.6924999982118607","0.6924999982118607","0.6924999982118607","213760","213760","213760","0.5768999985419214","0.5768999985419214","0.5768999985419214","213760","213760","213760","0.6923999986052514","0.6923999986052514","0.6923999986052514","213760","213760","213760","0.6729000021517276","0.6729000021517276","0.6729000021517276","213760","213760","213760","0.5995999999344349","0.5995999999344349","0.5995999999344349","213760","213760","213760","0.6840000003576279","0.6840000003576279","0.6840000003576279","212480","212480","212480","0.26250000089406966","0.26250000089406966","0.26250000089406966","213440","213440","213440","0.28029999863356353","0.28029999863356353","0.28029999863356353","213760","213760","213760","0.6844999969005585","0.6844999969005585","0.6844999969005585","213760","213760","213760","0.6879999980330467","0.6879999980330467","0.6879999980330467"
"334","214400","214400","214400","0.6898000007867813","0.6898000007867813","0.6898000007867813","214400","214400","214400","0.5559999991580844","0.5559999991580844","0.5559999991580844","214400","214400","214400","0.6963999953866005","0.6963999953866005","0.6963999953866005","214400","214400","214400","0.6680999997258187","0.6680999997258187","0.6680999997258187","214400","214400","214400","0.594100000075996","0.594100000075996","0.594100000075996","214400","214400","214400","0.6750999981164932","0.6750999981164932","0.6750999981164932","213120","213120","213120","0.32149999927729367","0.32149999927729367","0.32149999927729367","214080","214080","214080","0.28669999880716207","0.28669999880716207","0.28669999880716207","214400","214400","214400","0.696300000846386","0.696300000846386","0.696300000846386","214400","214400","214400","0.6842000010609627","0.6842000010609627","0.6842000010609627"
"335","215040","215040","215040","0.6972999981045723","0.6972999981045723","0.6972999981045723","215040","215040","215040","0.5956999990344047","0.5956999990344047","0.5956999990344047","215040","215040","215040","0.6968999975919723","0.6968999975919723","0.6968999975919723","215040","215040","215040","0.6666999988257885","0.6666999988257885","0.6666999988257885","215040","215040","215040","0.5915000008791685","0.5915000008791685","0.5915000008791685","215040","215040","215040","0.6837000000476837","0.6837000000476837","0.6837000000476837","213760","213760","213760","0.3297000003606081","0.3297000003606081","0.3297000003606081","214720","214720","214720","0.2908000007085502","0.2908000007085502","0.2908000007085502","215040","215040","215040","0.6969999971985817","0.6969999971985817","0.6969999971985817","215040","215040","215040","0.6902999995648861","0.6902999995648861","0.6902999995648861"
"336","215680","215680","215680","0.6941999992728234","0.6941999992728234","0.6941999992728234","215680","215680","215680","0.6042999988049269","0.6042999988049269","0.6042999988049269","215680","215680","215680","0.6979000008106232","0.6979000008106232","0.6979000008106232","215680","215680","215680","0.6731000007688999","0.6731000007688999","0.6731000007688999","215680","215680","215680","0.6020999986678361","0.6020999986678361","0.6020999986678361","215680","215680","215680","0.6762999974191188","0.6762999974191188","0.6762999974191188","214400","214400","214400","0.3369999972730875","0.3369999972730875","0.3369999972730875","215360","215360","215360","0.3167999985255301","0.3167999985255301","0.3167999985255301","215680","215680","215680","0.6949000012874603","0.6949000012874603","0.6949000012874603","215680","215680","215680","0.6908000013232232","0.6908000013232232","0.6908000013232232"
"337","216320","216320","216320","0.697700001001358","0.697700001001358","0.697700001001358","216320","216320","216320","0.6029000003635884","0.6029000003635884","0.6029000003635884","216320","216320","216320","0.7028000006079673","0.7028000006079673","0.7028000006079673","216320","216320","216320","0.6804000005126","0.6804000005126","0.6804000005126","216320","216320","216320","0.5904000012204051","0.5904000012204051","0.5904000012204051","216320","216320","216320","0.6890999996662139","0.6890999996662139","0.6890999996662139","215040","215040","215040","0.33189999958500266","0.33189999958500266","0.33189999958500266","216000","216000","216000","0.3056999996490777","0.3056999996490777","0.3056999996490777","216320","216320","216320","0.6792000016570091","0.6792000016570091","0.6792000016570091","216320","216320","216320","0.6936999982595444","0.6936999982595444","0.6936999982595444"
"338","216960","216960","216960","0.6831000018119812","0.6831000018119812","0.6831000018119812","216960","216960","216960","0.5983999989181757","0.5983999989181757","0.5983999989181757","216960","216960","216960","0.6991999983787537","0.6991999983787537","0.6991999983787537","216960","216960","216960","0.6816999962925911","0.6816999962925911","0.6816999962925911","216960","216960","216960","0.5937999995797872","0.5937999995797872","0.5937999995797872","216960","216960","216960","0.678199998140335","0.678199998140335","0.678199998140335","215680","215680","215680","0.3144999989494681","0.3144999989494681","0.3144999989494681","216640","216640","216640","0.28039999946951866","0.28039999946951866","0.28039999946951866","216960","216960","216960","0.691299999654293","0.691299999654293","0.691299999654293","216960","216960","216960","0.6939999985694886","0.6939999985694886","0.6939999985694886"
"339","217600","217600","217600","0.6975999984145165","0.6975999984145165","0.6975999984145165","217600","217600","217600","0.6049999961256981","0.6049999961256981","0.6049999961256981","217600","217600","217600","0.6998000004887581","0.6998000004887581","0.6998000004887581","217600","217600","217600","0.6864000019431115","0.6864000019431115","0.6864000019431115","217600","217600","217600","0.62990000218153","0.62990000218153","0.62990000218153","217600","217600","217600","0.6870999994874001","0.6870999994874001","0.6870999994874001","216320","216320","216320","0.3889999982714653","0.3889999982714653","0.3889999982714653","217280","217280","217280","0.33860000133514406","0.33860000133514406","0.33860000133514406","217600","217600","217600","0.6884999990463256","0.6884999990463256","0.6884999990463256","217600","217600","217600","0.6892999973893166","0.6892999973893166","0.6892999973893166"
"340","218240","218240","218240","0.6917000007629395","0.6917000007629395","0.6917000007629395","218240","218240","218240","0.628700000718236","0.628700000718236","0.628700000718236","218240","218240","218240","0.6981000000238419","0.6981000000238419","0.6981000000238419","218240","218240","218240","0.6821999990940094","0.6821999990940094","0.6821999990940094","218240","218240","218240","0.6194999981671572","0.6194999981671572","0.6194999981671572","218240","218240","218240","0.6786000019311905","0.6786000019311905","0.6786000019311905","216960","216960","216960","0.3985000002756715","0.3985000002756715","0.3985000002756715","217920","217920","217920","0.3000999998860061","0.3000999998860061","0.3000999998860061","218240","218240","218240","0.6915999981760979","0.6915999981760979","0.6915999981760979","218240","218240","218240","0.6924000015854835","0.6924000015854835","0.6924000015854835"
"341","218880","218880","218880","0.6942999976873397","0.6942999976873397","0.6942999976873397","218880","218880","218880","0.6149999976158143","0.6149999976158143","0.6149999976158143","218880","218880","218880","0.6941999962925911","0.6941999962925911","0.6941999962925911","218880","218880","218880","0.6913999991118908","0.6913999991118908","0.6913999991118908","218880","218880","218880","0.6084999984502792","0.6084999984502792","0.6084999984502792","218880","218880","218880","0.6872000017762184","0.6872000017762184","0.6872000017762184","217600","217600","217600","0.310300000179559","0.310300000179559","0.310300000179559","218560","218560","218560","0.27609999967738985","0.27609999967738985","0.27609999967738985","218880","218880","218880","0.6904999989271164","0.6904999989271164","0.6904999989271164","218880","218880","218880","0.6913999986648559","0.6913999986648559","0.6913999986648559"
"342","219520","219520","219520","0.6922999995946885","0.6922999995946885","0.6922999995946885","219520","219520","219520","0.5949000009894371","0.5949000009894371","0.5949000009894371","219520","219520","219520","0.6964999994635582","0.6964999994635582","0.6964999994635582","219520","219520","219520","0.6862999965250492","0.6862999965250492","0.6862999965250492","219520","219520","219520","0.6157000017166138","0.6157000017166138","0.6157000017166138","219520","219520","219520","0.6774999991059303","0.6774999991059303","0.6774999991059303","218240","218240","218240","0.307800001334399","0.307800001334399","0.307800001334399","219200","219200","219200","0.28790000090375545","0.28790000090375545","0.28790000090375545","219520","219520","219520","0.7010999953746796","0.7010999953746796","0.7010999953746796","219520","219520","219520","0.683600002527237","0.683600002527237","0.683600002527237"
"343","220160","220160","220160","0.6965999975800514","0.6965999975800514","0.6965999975800514","220160","220160","220160","0.6106000006198883","0.6106000006198883","0.6106000006198883","220160","220160","220160","0.696699997484684","0.696699997484684","0.696699997484684","220160","220160","220160","0.676000000089407","0.676000000089407","0.676000000089407","220160","220160","220160","0.6045000014454126","0.6045000014454126","0.6045000014454126","220160","220160","220160","0.679600000679493","0.679600000679493","0.679600000679493","218880","218880","218880","0.35369999971240756","0.35369999971240756","0.35369999971240756","219840","219840","219840","0.3083999984152615","0.3083999984152615","0.3083999984152615","220160","220160","220160","0.6958000013232231","0.6958000013232231","0.6958000013232231","220160","220160","220160","0.6632999978959561","0.6632999978959561","0.6632999978959561"
"344","220800","220800","220800","0.6955000022053719","0.6955000022053719","0.6955000022053719","220800","220800","220800","0.6130000010877847","0.6130000010877847","0.6130000010877847","220800","220800","220800","0.7034999990463257","0.7034999990463257","0.7034999990463257","220800","220800","220800","0.6811999970674515","0.6811999970674515","0.6811999970674515","220800","220800","220800","0.6138999982923269","0.6138999982923269","0.6138999982923269","220800","220800","220800","0.6735999968647957","0.6735999968647957","0.6735999968647957","219520","219520","219520","0.3255999993160367","0.3255999993160367","0.3255999993160367","220480","220480","220480","0.32599999856203793","0.32599999856203793","0.32599999856203793","220800","220800","220800","0.7009000000357628","0.7009000000357628","0.7009000000357628","220800","220800","220800","0.690399999320507","0.690399999320507","0.690399999320507"
"345","221440","221440","221440","0.6898000010848045","0.6898000010848045","0.6898000010848045","221440","221440","221440","0.5870000006258488","0.5870000006258488","0.5870000006258488","221440","221440","221440","0.699299997985363","0.699299997985363","0.699299997985363","221440","221440","221440","0.6767999960482121","0.6767999960482121","0.6767999960482121","221440","221440","221440","0.5677000012248754","0.5677000012248754","0.5677000012248754","221440","221440","221440","0.6737000009417534","0.6737000009417534","0.6737000009417534","220160","220160","220160","0.31899999964982273","0.31899999964982273","0.31899999964982273","220800","220800","220800","0.2957999993674457","0.2957999993674457","0.2957999993674457","221440","221440","221440","0.696399994790554","0.696399994790554","0.696399994790554","221440","221440","221440","0.6809000000357628","0.6809000000357628","0.6809000000357628"
"346","222080","222080","222080","0.6856999963521957","0.6856999963521957","0.6856999963521957","222080","222080","222080","0.5723999986425042","0.5723999986425042","0.5723999986425042","222080","222080","222080","0.6967999976873398","0.6967999976873398","0.6967999976873398","222080","222080","222080","0.674800001680851","0.674800001680851","0.674800001680851","222080","222080","222080","0.5911000017076731","0.5911000017076731","0.5911000017076731","222080","222080","222080","0.6822999997437","0.6822999997437","0.6822999997437","220800","220800","220800","0.35289999935775995","0.35289999935775995","0.35289999935775995","221440","221440","221440","0.2649999995715916","0.2649999995715916","0.2649999995715916","222080","222080","222080","0.665","0.665","0.665","222080","222080","222080","0.6858999997377395","0.6858999997377395","0.6858999997377395"
"347","222720","222720","222720","0.6934999972581863","0.6934999972581863","0.6934999972581863","222720","222720","222720","0.5807999984547496","0.5807999984547496","0.5807999984547496","222720","222720","222720","0.6987000012397766","0.6987000012397766","0.6987000012397766","222720","222720","222720","0.6877999991178513","0.6877999991178513","0.6877999991178513","222720","222720","222720","0.600999997779727","0.600999997779727","0.600999997779727","222720","222720","222720","0.6735000011324882","0.6735000011324882","0.6735000011324882","221440","221440","221440","0.34779999865218997","0.34779999865218997","0.34779999865218997","222080","222080","222080","0.28729999845847487","0.28729999845847487","0.28729999845847487","222720","222720","222720","0.690800002515316","0.690800002515316","0.690800002515316","222720","222720","222720","0.687899999320507","0.687899999320507","0.687899999320507"
"348","223360","223360","223360","0.6873999989032745","0.6873999989032745","0.6873999989032745","223360","223360","223360","0.5781999999657274","0.5781999999657274","0.5781999999657274","223360","223360","223360","0.6904000008106231","0.6904000008106231","0.6904000008106231","223360","223360","223360","0.6836999988555909","0.6836999988555909","0.6836999988555909","223360","223360","223360","0.6081999973580241","0.6081999973580241","0.6081999973580241","223360","223360","223360","0.675","0.675","0.675","222080","222080","222080","0.3311999989114702","0.3311999989114702","0.3311999989114702","222720","222720","222720","0.312000000346452","0.312000000346452","0.312000000346452","223360","223360","223360","0.6952000007033348","0.6952000007033348","0.6952000007033348","223360","223360","223360","0.6983999997377396","0.6983999997377396","0.6983999997377396"
"349","224000","224000","224000","0.691399997472763","0.691399997472763","0.691399997472763","224000","224000","224000","0.5904999990016222","0.5904999990016222","0.5904999990016222","224000","224000","224000","0.6944999986886978","0.6944999986886978","0.6944999986886978","224000","224000","224000","0.6874000000953674","0.6874000000953674","0.6874000000953674","224000","224000","224000","0.6010000006109476","0.6010000006109476","0.6010000006109476","224000","224000","224000","0.6761999985575676","0.6761999985575676","0.6761999985575676","222720","222720","222720","0.31870000140741467","0.31870000140741467","0.31870000140741467","223360","223360","223360","0.3059999984875321","0.3059999984875321","0.3059999984875321","224000","224000","224000","0.6956999954581261","0.6956999954581261","0.6956999954581261","224000","224000","224000","0.7022000001370907","0.7022000001370907","0.7022000001370907"
"350","224640","224640","224640","0.683100001513958","0.683100001513958","0.683100001513958","224640","224640","224640","0.6321999976038932","0.6321999976038932","0.6321999976038932","224640","224640","224640","0.6939999988675117","0.6939999988675117","0.6939999988675117","224640","224640","224640","0.6849999997019768","0.6849999997019768","0.6849999997019768","224640","224640","224640","0.619499998241663","0.619499998241663","0.619499998241663","224640","224640","224640","0.6689999988675117","0.6689999988675117","0.6689999988675117","223360","223360","223360","0.3556000011414289","0.3556000011414289","0.3556000011414289","224000","224000","224000","0.3572999995946884","0.3572999995946884","0.3572999995946884","224640","224640","224640","0.7021999993920326","0.7021999993920326","0.7021999993920326","224640","224640","224640","0.6924000005424022","0.6924000005424022","0.6924000005424022"
"351","225280","225280","225280","0.6873000031709671","0.6873000031709671","0.6873000031709671","225280","225280","225280","0.6080999986082315","0.6080999986082315","0.6080999986082315","225280","225280","225280","0.6894999986886978","0.6894999986886978","0.6894999986886978","225280","225280","225280","0.6892999973893166","0.6892999973893166","0.6892999973893166","225280","225280","225280","0.6224999989569188","0.6224999989569188","0.6224999989569188","225280","225280","225280","0.685399996638298","0.685399996638298","0.685399996638298","224000","224000","224000","0.3292999999411404","0.3292999999411404","0.3292999999411404","224640","224640","224640","0.2756999992206693","0.2756999992206693","0.2756999992206693","225280","225280","225280","0.6960999992489815","0.6960999992489815","0.6960999992489815","225280","225280","225280","0.6832000002264976","0.6832000002264976","0.6832000002264976"
"352","225920","225920","225920","0.6945000007748604","0.6945000007748604","0.6945000007748604","225920","225920","225920","0.6017000003159046","0.6017000003159046","0.6017000003159046","225920","225920","225920","0.6870999971032142","0.6870999971032142","0.6870999971032142","225920","225920","225920","0.681900001168251","0.681900001168251","0.681900001168251","225920","225920","225920","0.6081000004708766","0.6081000004708766","0.6081000004708766","225920","225920","225920","0.683099998831749","0.683099998831749","0.683099998831749","224640","224640","224640","0.3409999979287386","0.3409999979287386","0.3409999979287386","225280","225280","225280","0.33719999926164745","0.33719999926164745","0.33719999926164745","225920","225920","225920","0.6907000011205673","0.6907000011205673","0.6907000011205673","225920","225920","225920","0.6872999995946885","0.6872999995946885","0.6872999995946885"
"353","226560","226560","226560","0.6873999992012978","0.6873999992012978","0.6873999992012978","226560","226560","226560","0.5730999991297722","0.5730999991297722","0.5730999991297722","226560","226560","226560","0.688299999833107","0.688299999833107","0.688299999833107","226560","226560","226560","0.6895999982953072","0.6895999982953072","0.6895999982953072","226560","226560","226560","0.6005999991297721","0.6005999991297721","0.6005999991297721","226560","226560","226560","0.6765000021457672","0.6765000021457672","0.6765000021457672","225280","225280","225280","0.3210000001080334","0.3210000001080334","0.3210000001080334","225920","225920","225920","0.33700000008568165","0.33700000008568165","0.33700000008568165","226560","226560","226560","0.6902999979257584","0.6902999979257584","0.6902999979257584","226560","226560","226560","0.6968999972939491","0.6968999972939491","0.6968999972939491"
"354","227200","227200","227200","0.6831000018119812","0.6831000018119812","0.6831000018119812","227200","227200","227200","0.5937000011652708","0.5937000011652708","0.5937000011652708","227200","227200","227200","0.6986999994516373","0.6986999994516373","0.6986999994516373","227200","227200","227200","0.6811999985575676","0.6811999985575676","0.6811999985575676","227200","227200","227200","0.5995999995619059","0.5995999995619059","0.5995999995619059","227200","227200","227200","0.6634999987483025","0.6634999987483025","0.6634999987483025","225920","225920","225920","0.3638000015355647","0.3638000015355647","0.3638000015355647","226560","226560","226560","0.31440000038594007","0.31440000038594007","0.31440000038594007","227200","227200","227200","0.684600002169609","0.684600002169609","0.684600002169609","227200","227200","227200","0.6793999977409839","0.6793999977409839","0.6793999977409839"
"355","227840","227840","227840","0.6916000008583069","0.6916000008583069","0.6916000008583069","227840","227840","227840","0.6089000017009676","0.6089000017009676","0.6089000017009676","227840","227840","227840","0.6915999993681907","0.6915999993681907","0.6915999993681907","227840","227840","227840","0.6804000005126","0.6804000005126","0.6804000005126","227840","227840","227840","0.6038999973237514","0.6038999973237514","0.6038999973237514","227840","227840","227840","0.6882999995350838","0.6882999995350838","0.6882999995350838","226560","226560","226560","0.33940000131726267","0.33940000131726267","0.33940000131726267","227200","227200","227200","0.36289999943226575","0.36289999943226575","0.36289999943226575","227840","227840","227840","0.6960999992489815","0.6960999992489815","0.6960999992489815","227840","227840","227840","0.6889999990165233","0.6889999990165233","0.6889999990165233"
"356","228480","228480","228480","0.6901000007987023","0.6901000007987023","0.6901000007987023","228480","228480","228480","0.5549999984726309","0.5549999984726309","0.5549999984726309","228480","228480","228480","0.6896999979019165","0.6896999979019165","0.6896999979019165","228480","228480","228480","0.6811999994516372","0.6811999994516372","0.6811999994516372","228480","228480","228480","0.6081999987363815","0.6081999987363815","0.6081999987363815","228480","228480","228480","0.6775000002980233","0.6775000002980233","0.6775000002980233","227200","227200","227200","0.3341999997012317","0.3341999997012317","0.3341999997012317","227840","227840","227840","0.36939999904483556","0.36939999904483556","0.36939999904483556","228480","228480","228480","0.6862999999523163","0.6862999999523163","0.6862999999523163","228480","228480","228480","0.6930999994277954","0.6930999994277954","0.6930999994277954"
"357","229120","229120","229120","0.6803999966382981","0.6803999966382981","0.6803999966382981","229120","229120","229120","0.5707999993860722","0.5707999993860722","0.5707999993860722","229120","229120","229120","0.6919999957084656","0.6919999957084656","0.6919999957084656","229120","229120","229120","0.6882000009715558","0.6882000009715558","0.6882000009715558","229120","229120","229120","0.6133000002801419","0.6133000002801419","0.6133000002801419","229120","229120","229120","0.6672000022232533","0.6672000022232533","0.6672000022232533","227840","227840","227840","0.32019999967887997","0.32019999967887997","0.32019999967887997","228480","228480","228480","0.3390999999083579","0.3390999999083579","0.3390999999083579","229120","229120","229120","0.6974000024795532","0.6974000024795532","0.6974000024795532","229120","229120","229120","0.7032999977469444","0.7032999977469444","0.7032999977469444"
"358","229760","229760","229760","0.6961999982595444","0.6961999982595444","0.6961999982595444","229760","229760","229760","0.6000999998301267","0.6000999998301267","0.6000999998301267","229760","229760","229760","0.6935999995470047","0.6935999995470047","0.6935999995470047","229760","229760","229760","0.6895999979972839","0.6895999979972839","0.6895999979972839","229760","229760","229760","0.6162999994307756","0.6162999994307756","0.6162999994307756","229760","229760","229760","0.6738999991118908","0.6738999991118908","0.6738999991118908","228480","228480","228480","0.35860000086948274","0.35860000086948274","0.35860000086948274","229120","229120","229120","0.3559000011906028","0.3559000011906028","0.3559000011906028","229760","229760","229760","0.691999996304512","0.691999996304512","0.691999996304512","229760","229760","229760","0.6843000015616417","0.6843000015616417","0.6843000015616417"
"359","230400","230400","230400","0.6598000018298626","0.6598000018298626","0.6598000018298626","230400","230400","230400","0.5985999982059002","0.5985999982059002","0.5985999982059002","230400","230400","230400","0.6950999987125397","0.6950999987125397","0.6950999987125397","230400","230400","230400","0.6945999979972839","0.6945999979972839","0.6945999979972839","230400","230400","230400","0.6191000017523766","0.6191000017523766","0.6191000017523766","230400","230400","230400","0.6823999996483326","0.6823999996483326","0.6823999996483326","229120","229120","229120","0.32899999905377625","0.32899999905377625","0.32899999905377625","229760","229760","229760","0.350999999884516","0.350999999884516","0.350999999884516","230400","230400","230400","0.6851999989151955","0.6851999989151955","0.6851999989151955","230400","230400","230400","0.6966999992728233","0.6966999992728233","0.6966999992728233"
"360","231040","231040","231040","0.6954999992251396","0.6954999992251396","0.6954999992251396","231040","231040","231040","0.6136999984085559","0.6136999984085559","0.6136999984085559","231040","231040","231040","0.6971999981999397","0.6971999981999397","0.6971999981999397","231040","231040","231040","0.6962999984622001","0.6962999984622001","0.6962999984622001","231040","231040","231040","0.621999998241663","0.621999998241663","0.621999998241663","231040","231040","231040","0.6810000011324883","0.6810000011324883","0.6810000011324883","229760","229760","229760","0.34849999951198696","0.34849999951198696","0.34849999951198696","230400","230400","230400","0.3278999994508922","0.3278999994508922","0.3278999994508922","231040","231040","231040","0.691800000667572","0.691800000667572","0.691800000667572","231040","231040","231040","0.6864999966323375","0.6864999966323375","0.6864999966323375"
"361","231680","231680","231680","0.683000001013279","0.683000001013279","0.683000001013279","231680","231680","231680","0.5974000008776784","0.5974000008776784","0.5974000008776784","231680","231680","231680","0.6940999996662139","0.6940999996662139","0.6940999996662139","231680","231680","231680","0.689199997484684","0.689199997484684","0.689199997484684","231680","231680","231680","0.6113999986276031","0.6113999986276031","0.6113999986276031","231680","231680","231680","0.6857999986410142","0.6857999986410142","0.6857999986410142","230400","230400","230400","0.33879999950528145","0.33879999950528145","0.33879999950528145","231040","231040","231040","0.356099998857826","0.356099998857826","0.356099998857826","231680","231680","231680","0.6975999987125396","0.6975999987125396","0.6975999987125396","231680","231680","231680","0.686000000089407","0.686000000089407","0.686000000089407"
"362","232320","232320","232320","0.6902000001072883","0.6902000001072883","0.6902000001072883","232320","232320","232320","0.605300000011921","0.605300000011921","0.605300000011921","232320","232320","232320","0.694799998998642","0.694799998998642","0.694799998998642","232320","232320","232320","0.6730999997258187","0.6730999997258187","0.6730999997258187","232320","232320","232320","0.6120999994128943","0.6120999994128943","0.6120999994128943","232320","232320","232320","0.6754999989271164","0.6754999989271164","0.6754999989271164","231040","231040","231040","0.3540000019967556","0.3540000019967556","0.3540000019967556","231680","231680","231680","0.3558999995328486","0.3558999995328486","0.3558999995328486","232320","232320","232320","0.6755999986827373","0.6755999986827373","0.6755999986827373","232320","232320","232320","0.6950999990105629","0.6950999990105629","0.6950999990105629"
"363","232960","232960","232960","0.6960000005364418","0.6960000005364418","0.6960000005364418","232960","232960","232960","0.6144999977946282","0.6144999977946282","0.6144999977946282","232960","232960","232960","0.7039000022411347","0.7039000022411347","0.7039000022411347","232960","232960","232960","0.6823000010848045","0.6823000010848045","0.6823000010848045","232960","232960","232960","0.5962999986484647","0.5962999986484647","0.5962999986484647","232960","232960","232960","0.6797999961674214","0.6797999961674214","0.6797999961674214","231680","231680","231680","0.3721000005304813","0.3721000005304813","0.3721000005304813","232320","232320","232320","0.30569999957457183","0.30569999957457183","0.30569999957457183","232960","232960","232960","0.6903999996185303","0.6903999996185303","0.6903999996185303","232960","232960","232960","0.6968999992311001","0.6968999992311001","0.6968999992311001"
"364","233600","233600","233600","0.6895999997854233","0.6895999997854233","0.6895999997854233","233600","233600","233600","0.6002000011876225","0.6002000011876225","0.6002000011876225","233600","233600","233600","0.7001999998092652","0.7001999998092652","0.7001999998092652","233600","233600","233600","0.6865999978780747","0.6865999978780747","0.6865999978780747","233600","233600","233600","0.6242999997735024","0.6242999997735024","0.6242999997735024","233600","233600","233600","0.6899000000953674","0.6899000000953674","0.6899000000953674","232320","232320","232320","0.3423999996855855","0.3423999996855855","0.3423999996855855","232960","232960","232960","0.3543000002019107","0.3543000002019107","0.3543000002019107","233600","233600","233600","0.6957999980449676","0.6957999980449676","0.6957999980449676","233600","233600","233600","0.6912000003457069","0.6912000003457069","0.6912000003457069"
"365","234240","234240","234240","0.6947000011801719","0.6947000011801719","0.6947000011801719","234240","234240","234240","0.6159999983012676","0.6159999983012676","0.6159999983012676","234240","234240","234240","0.7021000009775161","0.7021000009775161","0.7021000009775161","234240","234240","234240","0.6839999984204769","0.6839999984204769","0.6839999984204769","234240","234240","234240","0.614400000423193","0.614400000423193","0.614400000423193","234240","234240","234240","0.6810999976098537","0.6810999976098537","0.6810999976098537","232960","232960","232960","0.3885000009648502","0.3885000009648502","0.3885000009648502","233600","233600","233600","0.34660000063478946","0.34660000063478946","0.34660000063478946","234240","234240","234240","0.6862999978661537","0.6862999978661537","0.6862999978661537","234240","234240","234240","0.6843999995291233","0.6843999995291233","0.6843999995291233"
"366","234880","234880","234880","0.6910000026226044","0.6910000026226044","0.6910000026226044","234880","234880","234880","0.6279000003635883","0.6279000003635883","0.6279000003635883","234880","234880","234880","0.6765999978780747","0.6765999978780747","0.6765999978780747","234880","234880","234880","0.6863999995589256","0.6863999995589256","0.6863999995589256","234880","234880","234880","0.6018000000528991","0.6018000000528991","0.6018000000528991","234880","234880","234880","0.6865999984741211","0.6865999984741211","0.6865999984741211","233600","233600","233600","0.35019999915733935","0.35019999915733935","0.35019999915733935","234240","234240","234240","0.3406000009737909","0.3406000009737909","0.3406000009737909","234880","234880","234880","0.689299997985363","0.689299997985363","0.689299997985363","234880","234880","234880","0.6901999981701374","0.6901999981701374","0.6901999981701374"
"367","235520","235520","235520","0.6963000002503396","0.6963000002503396","0.6963000002503396","235520","235520","235520","0.6103000000864267","0.6103000000864267","0.6103000000864267","235520","235520","235520","0.7016999998688698","0.7016999998688698","0.7016999998688698","235520","235520","235520","0.6920000003278255","0.6920000003278255","0.6920000003278255","235520","235520","235520","0.6260999974980951","0.6260999974980951","0.6260999974980951","235520","235520","235520","0.6758000001311302","0.6758000001311302","0.6758000001311302","234240","234240","234240","0.33660000121220945","0.33660000121220945","0.33660000121220945","234880","234880","234880","0.3375000017695129","0.3375000017695129","0.3375000017695129","235520","235520","235520","0.694899999499321","0.694899999499321","0.694899999499321","235520","235520","235520","0.6895999988913536","0.6895999988913536","0.6895999988913536"
"368","236160","236160","236160","0.6961999970674515","0.6961999970674515","0.6961999970674515","236160","236160","236160","0.629899997599423","0.629899997599423","0.629899997599423","236160","236160","236160","0.7028000000119209","0.7028000000119209","0.7028000000119209","236160","236160","236160","0.677899998575449","0.677899998575449","0.677899998575449","236160","236160","236160","0.6213999985530972","0.6213999985530972","0.6213999985530972","236160","236160","236160","0.6948000013828277","0.6948000013828277","0.6948000013828277","234880","234880","234880","0.3828999983891845","0.3828999983891845","0.3828999983891845","235520","235520","235520","0.32399999925866724","0.32399999925866724","0.32399999925866724","236160","236160","236160","0.7006999990344047","0.7006999990344047","0.7006999990344047","236160","236160","236160","0.6924000000953674","0.6924000000953674","0.6924000000953674"
"369","236800","236800","236800","0.6948000022768974","0.6948000022768974","0.6948000022768974","236800","236800","236800","0.6210999989137054","0.6210999989137054","0.6210999989137054","236800","236800","236800","0.6963999989628792","0.6963999989628792","0.6963999989628792","236800","236800","236800","0.6846999984979629","0.6846999984979629","0.6846999984979629","236800","236800","236800","0.6270000006258488","0.6270000006258488","0.6270000006258488","236800","236800","236800","0.6809999987483024","0.6809999987483024","0.6809999987483024","235520","235520","235520","0.4187999987788498","0.4187999987788498","0.4187999987788498","236160","236160","236160","0.37239999940618873","0.37239999940618873","0.37239999940618873","236800","236800","236800","0.6997999978065491","0.6997999978065491","0.6997999978065491","236800","236800","236800","0.6737999974191189","0.6737999974191189","0.6737999974191189"
"370","237440","237440","237440","0.6902000012993813","0.6902000012993813","0.6902000012993813","237440","237440","237440","0.609999998100102","0.609999998100102","0.609999998100102","237440","237440","237440","0.7038999989628791","0.7038999989628791","0.7038999989628791","237440","237440","237440","0.6835999974608421","0.6835999974608421","0.6835999974608421","237440","237440","237440","0.6308000002801418","0.6308000002801418","0.6308000002801418","237440","237440","237440","0.6827999994158744","0.6827999994158744","0.6827999994158744","236160","236160","236160","0.39970000004395845","0.39970000004395845","0.39970000004395845","236800","236800","236800","0.3567000004090369","0.3567000004090369","0.3567000004090369","237440","237440","237440","0.7022999992966652","0.7022999992966652","0.7022999992966652","237440","237440","237440","0.6798999980092049","0.6798999980092049","0.6798999980092049"
"371","238080","238080","238080","0.6969000002741814","0.6969000002741814","0.6969000002741814","238080","238080","238080","0.6045999995619059","0.6045999995619059","0.6045999995619059","238080","238080","238080","0.7037999984622002","0.7037999984622002","0.7037999984622002","238080","238080","238080","0.6813999962806702","0.6813999962806702","0.6813999962806702","238080","238080","238080","0.6052000004053116","0.6052000004053116","0.6052000004053116","238080","238080","238080","0.6704999957978726","0.6704999957978726","0.6704999957978726","236800","236800","236800","0.3219999999552965","0.3219999999552965","0.3219999999552965","237440","237440","237440","0.31900000099092723","0.31900000099092723","0.31900000099092723","238080","238080","238080","0.7006000012159348","0.7006000012159348","0.7006000012159348","238080","238080","238080","0.6805999997258186","0.6805999997258186","0.6805999997258186"
"372","238720","238720","238720","0.6904000020027161","0.6904000020027161","0.6904000020027161","238720","238720","238720","0.5916000004857779","0.5916000004857779","0.5916000004857779","238720","238720","238720","0.6843999963998795","0.6843999963998795","0.6843999963998795","238720","238720","238720","0.6857999977469444","0.6857999977469444","0.6857999977469444","238720","238720","238720","0.631399999409914","0.631399999409914","0.631399999409914","238720","238720","238720","0.6850999969244004","0.6850999969244004","0.6850999969244004","237440","237440","237440","0.3667999992333353","0.3667999992333353","0.3667999992333353","238080","238080","238080","0.30909999914467334","0.30909999914467334","0.30909999914467334","238720","238720","238720","0.6952999982237816","0.6952999982237816","0.6952999982237816","238720","238720","238720","0.6891000005602836","0.6891000005602836","0.6891000005602836"
"373","239360","239360","239360","0.6900999996066094","0.6900999996066094","0.6900999996066094","239360","239360","239360","0.6074000006914139","0.6074000006914139","0.6074000006914139","239360","239360","239360","0.6947999998927117","0.6947999998927117","0.6947999998927117","239360","239360","239360","0.6885000005364418","0.6885000005364418","0.6885000005364418","239360","239360","239360","0.5971999981626869","0.5971999981626869","0.5971999981626869","239360","239360","239360","0.683899998664856","0.683899998664856","0.683899998664856","238080","238080","238080","0.3592000009305775","0.3592000009305775","0.3592000009305775","238720","238720","238720","0.28949999971315266","0.28949999971315266","0.28949999971315266","239360","239360","239360","0.6942000004649163","0.6942000004649163","0.6942000004649163","239360","239360","239360","0.6943000003695488","0.6943000003695488","0.6943000003695488"
"374","240000","240000","240000","0.6911000010371208","0.6911000010371208","0.6911000010371208","240000","240000","240000","0.5817999989539385","0.5817999989539385","0.5817999989539385","240000","240000","240000","0.7000000005960465","0.7000000005960465","0.7000000005960465","240000","240000","240000","0.6867000003159046","0.6867000003159046","0.6867000003159046","240000","240000","240000","0.5867000012099743","0.5867000012099743","0.5867000012099743","240000","240000","240000","0.6806999987363815","0.6806999987363815","0.6806999987363815","238400","238400","238400","0.27230000011622907","0.27230000011622907","0.27230000011622907","239360","239360","239360","0.32530000163242223","0.32530000163242223","0.32530000163242223","240000","240000","240000","0.7000000002980232","0.7000000002980232","0.7000000002980232","240000","240000","240000","0.6864000023901462","0.6864000023901462","0.6864000023901462"
"375","240640","240640","240640","0.6975000011920929","0.6975000011920929","0.6975000011920929","240640","240640","240640","0.6199999993294477","0.6199999993294477","0.6199999993294477","240640","240640","240640","0.6924000015854835","0.6924000015854835","0.6924000015854835","240640","240640","240640","0.6900999994575977","0.6900999994575977","0.6900999994575977","240640","240640","240640","0.6347999999672175","0.6347999999672175","0.6347999999672175","240640","240640","240640","0.6618000014126301","0.6618000014126301","0.6618000014126301","239040","239040","239040","0.38780000135302545","0.38780000135302545","0.38780000135302545","240000","240000","240000","0.39340000201016667","0.39340000201016667","0.39340000201016667","240640","240640","240640","0.6975999975204468","0.6975999975204468","0.6975999975204468","240640","240640","240640","0.696899998486042","0.696899998486042","0.696899998486042"
"376","241280","241280","241280","0.7010999989509582","0.7010999989509582","0.7010999989509582","241280","241280","241280","0.589799998626113","0.589799998626113","0.589799998626113","241280","241280","241280","0.6984999984502792","0.6984999984502792","0.6984999984502792","241280","241280","241280","0.6891999992728234","0.6891999992728234","0.6891999992728234","241280","241280","241280","0.634699998497963","0.634699998497963","0.634699998497963","241280","241280","241280","0.6868999987840653","0.6868999987840653","0.6868999987840653","239680","239680","239680","0.32099999925121664","0.32099999925121664","0.32099999925121664","240640","240640","240640","0.3764000007882714","0.3764000007882714","0.3764000007882714","241280","241280","241280","0.7034000015258789","0.7034000015258789","0.7034000015258789","241280","241280","241280","0.6865999978780747","0.6865999978780747","0.6865999978780747"
"377","241920","241920","241920","0.6972999992966652","0.6972999992966652","0.6972999992966652","241920","241920","241920","0.6086999996751546","0.6086999996751546","0.6086999996751546","241920","241920","241920","0.6972999995946885","0.6972999995946885","0.6972999995946885","241920","241920","241920","0.6636999996006488","0.6636999996006488","0.6636999996006488","241920","241920","241920","0.6294999976456165","0.6294999976456165","0.6294999976456165","241920","241920","241920","0.6869999995827675","0.6869999995827675","0.6869999995827675","240320","240320","240320","0.3320000015944242","0.3320000015944242","0.3320000015944242","241280","241280","241280","0.4074000002816319","0.4074000002816319","0.4074000002816319","241920","241920","241920","0.7052000021934509","0.7052000021934509","0.7052000021934509","241920","241920","241920","0.6921000009775162","0.6921000009775162","0.6921000009775162"
"378","242560","242560","242560","0.6938000008463859","0.6938000008463859","0.6938000008463859","242560","242560","242560","0.6215999990701675","0.6215999990701675","0.6215999990701675","242560","242560","242560","0.701099998652935","0.701099998652935","0.701099998652935","242560","242560","242560","0.6850999996066094","0.6850999996066094","0.6850999996066094","242560","242560","242560","0.6217000020295381","0.6217000020295381","0.6217000020295381","242560","242560","242560","0.6759999984502792","0.6759999984502792","0.6759999984502792","240960","240960","240960","0.37700000138953327","0.37700000138953327","0.37700000138953327","241920","241920","241920","0.3580999995209277","0.3580999995209277","0.3580999995209277","242560","242560","242560","0.6969999986886978","0.6969999986886978","0.6969999986886978","242560","242560","242560","0.6665999993309378","0.6665999993309378","0.6665999993309378"
"379","243200","243200","243200","0.6924999994039536","0.6924999994039536","0.6924999994039536","243200","243200","243200","0.6031999988853931","0.6031999988853931","0.6031999988853931","243200","243200","243200","0.697799998819828","0.697799998819828","0.697799998819828","243200","243200","243200","0.6894000002741814","0.6894000002741814","0.6894000002741814","243200","243200","243200","0.6187999993562698","0.6187999993562698","0.6187999993562698","243200","243200","243200","0.6833000004291534","0.6833000004291534","0.6833000004291534","241600","241600","241600","0.3672999986447394","0.3672999986447394","0.3672999986447394","242560","242560","242560","0.3427000007405877","0.3427000007405877","0.3427000007405877","243200","243200","243200","0.6977999973297119","0.6977999973297119","0.6977999973297119","243200","243200","243200","0.6951999974250793","0.6951999974250793","0.6951999974250793"
"380","243840","243840","243840","0.6839999994635582","0.6839999994635582","0.6839999994635582","243840","243840","243840","0.609800000488758","0.609800000488758","0.609800000488758","243840","243840","243840","0.6954999986290932","0.6954999986290932","0.6954999986290932","243840","243840","243840","0.6933000037074089","0.6933000037074089","0.6933000037074089","243840","243840","243840","0.6326999995112419","0.6326999995112419","0.6326999995112419","243840","243840","243840","0.6809000021219254","0.6809000021219254","0.6809000021219254","242240","242240","242240","0.3585999983176589","0.3585999983176589","0.3585999983176589","243200","243200","243200","0.3646999990567565","0.3646999990567565","0.3646999990567565","243840","243840","243840","0.7007000002264977","0.7007000002264977","0.7007000002264977","243840","243840","243840","0.6904999977350235","0.6904999977350235","0.6904999977350235"
"381","244480","244480","244480","0.6896999990940094","0.6896999990940094","0.6896999990940094","244480","244480","244480","0.6210999990254641","0.6210999990254641","0.6210999990254641","244480","244480","244480","0.6974999982118607","0.6974999982118607","0.6974999982118607","244480","244480","244480","0.6896000006794929","0.6896000006794929","0.6896000006794929","244480","244480","244480","0.6251999989151955","0.6251999989151955","0.6251999989151955","244480","244480","244480","0.6933000008761883","0.6933000008761883","0.6933000008761883","242880","242880","242880","0.39289999967440964","0.39289999967440964","0.39289999967440964","243840","243840","243840","0.36609999936074017","0.36609999936074017","0.36609999936074017","244480","244480","244480","0.7025999966263771","0.7025999966263771","0.7025999966263771","244480","244480","244480","0.6858999973535538","0.6858999973535538","0.6858999973535538"
"382","245120","245120","245120","0.6929000008106232","0.6929000008106232","0.6929000008106232","245120","245120","245120","0.5987999996542931","0.5987999996542931","0.5987999996542931","245120","245120","245120","0.692899999320507","0.692899999320507","0.692899999320507","245120","245120","245120","0.6912999987602234","0.6912999987602234","0.6912999987602234","245120","245120","245120","0.633799995481968","0.633799995481968","0.633799995481968","245120","245120","245120","0.6969999992847442","0.6969999992847442","0.6969999992847442","243520","243520","243520","0.3514999988116324","0.3514999988116324","0.3514999988116324","244480","244480","244480","0.3775999993644655","0.3775999993644655","0.3775999993644655","245120","245120","245120","0.6962999966740608","0.6962999966740608","0.6962999966740608","245120","245120","245120","0.6951000012457371","0.6951000012457371","0.6951000012457371"
"383","245760","245760","245760","0.6899999979138375","0.6899999979138375","0.6899999979138375","245760","245760","245760","0.5981999991089105","0.5981999991089105","0.5981999991089105","245760","245760","245760","0.6990999981760979","0.6990999981760979","0.6990999981760979","245760","245760","245760","0.686599999666214","0.686599999666214","0.686599999666214","245760","245760","245760","0.624600002616644","0.624600002616644","0.624600002616644","245760","245760","245760","0.6860999983549118","0.6860999983549118","0.6860999983549118","244160","244160","244160","0.37710000021383167","0.37710000021383167","0.37710000021383167","245120","245120","245120","0.35979999985545874","0.35979999985545874","0.35979999985545874","245760","245760","245760","0.6955999994277954","0.6955999994277954","0.6955999994277954","245760","245760","245760","0.69299999833107","0.69299999833107","0.69299999833107"
"384","246400","246400","246400","0.6909999978542328","0.6909999978542328","0.6909999978542328","246400","246400","246400","0.6280000002682209","0.6280000002682209","0.6280000002682209","246400","246400","246400","0.6936999982595444","0.6936999982595444","0.6936999982595444","246400","246400","246400","0.694199997484684","0.694199997484684","0.694199997484684","246400","246400","246400","0.62009999781847","0.62009999781847","0.62009999781847","246400","246400","246400","0.6940999969840049","0.6940999969840049","0.6940999969840049","244800","244800","244800","0.3518999993801117","0.3518999993801117","0.3518999993801117","245760","245760","245760","0.39189999870955944","0.39189999870955944","0.39189999870955944","246400","246400","246400","0.6987000006437302","0.6987000006437302","0.6987000006437302","246400","246400","246400","0.6896000000834465","0.6896000000834465","0.6896000000834465"
"385","247040","247040","247040","0.6924000012874604","0.6924000012874604","0.6924000012874604","247040","247040","247040","0.6347999961674213","0.6347999961674213","0.6347999961674213","247040","247040","247040","0.6775999987125396","0.6775999987125396","0.6775999987125396","247040","247040","247040","0.6879000008106232","0.6879000008106232","0.6879000008106232","247040","247040","247040","0.627600000500679","0.627600000500679","0.627600000500679","247040","247040","247040","0.6893000015616417","0.6893000015616417","0.6893000015616417","245440","245440","245440","0.36530000073835256","0.36530000073835256","0.36530000073835256","246400","246400","246400","0.40370000127702954","0.40370000127702954","0.40370000127702954","247040","247040","247040","0.6968000009655952","0.6968000009655952","0.6968000009655952","247040","247040","247040","0.6921999990940094","0.6921999990940094","0.6921999990940094"
"386","247680","247680","247680","0.692699998319149","0.692699998319149","0.692699998319149","247680","247680","247680","0.5700000012293458","0.5700000012293458","0.5700000012293458","247680","247680","247680","0.7006999981403351","0.7006999981403351","0.7006999981403351","247680","247680","247680","0.6886999988555909","0.6886999988555909","0.6886999988555909","247680","247680","247680","0.6293999992311001","0.6293999992311001","0.6293999992311001","247680","247680","247680","0.6891000001132488","0.6891000001132488","0.6891000001132488","246080","246080","246080","0.40650000132620334","0.40650000132620334","0.40650000132620334","247040","247040","247040","0.35159999966621397","0.35159999966621397","0.35159999966621397","247680","247680","247680","0.6949999994039535","0.6949999994039535","0.6949999994039535","247680","247680","247680","0.6933999982476234","0.6933999982476234","0.6933999982476234"
"387","248320","248320","248320","0.6919999998807908","0.6919999998807908","0.6919999998807908","248320","248320","248320","0.6149000027775764","0.6149000027775764","0.6149000027775764","248320","248320","248320","0.6887999987602234","0.6887999987602234","0.6887999987602234","248320","248320","248320","0.6936999994516373","0.6936999994516373","0.6936999994516373","248320","248320","248320","0.6347999997437","0.6347999997437","0.6347999997437","248320","248320","248320","0.6810000011324883","0.6810000011324883","0.6810000011324883","246720","246720","246720","0.3425000011175871","0.3425000011175871","0.3425000011175871","247680","247680","247680","0.39969999870285394","0.39969999870285394","0.39969999870285394","248320","248320","248320","0.6949999991059304","0.6949999991059304","0.6949999991059304","248320","248320","248320","0.695699999332428","0.695699999332428","0.695699999332428"
"388","248960","248960","248960","0.6824000012874604","0.6824000012874604","0.6824000012874604","248960","248960","248960","0.6288000005483627","0.6288000005483627","0.6288000005483627","248960","248960","248960","0.6995999976992607","0.6995999976992607","0.6995999976992607","248960","248960","248960","0.6676999996602535","0.6676999996602535","0.6676999996602535","248960","248960","248960","0.6273999971151352","0.6273999971151352","0.6273999971151352","248960","248960","248960","0.6897999988496304","0.6897999988496304","0.6897999988496304","247360","247360","247360","0.36180000090971587","0.36180000090971587","0.36180000090971587","248320","248320","248320","0.39580000076442956","0.39580000076442956","0.39580000076442956","248960","248960","248960","0.7004999992251396","0.7004999992251396","0.7004999992251396","248960","248960","248960","0.6979999968409538","0.6979999968409538","0.6979999968409538"
"389","249600","249600","249600","0.6894999986886978","0.6894999986886978","0.6894999986886978","249600","249600","249600","0.628600000590086","0.628600000590086","0.628600000590086","249600","249600","249600","0.7016999968886375","0.7016999968886375","0.7016999968886375","249600","249600","249600","0.688400000333786","0.688400000333786","0.688400000333786","249600","249600","249600","0.6295999993383884","0.6295999993383884","0.6295999993383884","249600","249600","249600","0.6899000017344952","0.6899000017344952","0.6899000017344952","248000","248000","248000","0.3264000005275011","0.3264000005275011","0.3264000005275011","248960","248960","248960","0.3693999989889562","0.3693999989889562","0.3693999989889562","249600","249600","249600","0.6998999965190887","0.6998999965190887","0.6998999965190887","249600","249600","249600","0.6960000011324883","0.6960000011324883","0.6960000011324883"
"390","250240","250240","250240","0.6933999973535537","0.6933999973535537","0.6933999973535537","250240","250240","250240","0.6312999950349331","0.6312999950349331","0.6312999950349331","250240","250240","250240","0.7019999995827675","0.7019999995827675","0.7019999995827675","250240","250240","250240","0.6930999986827373","0.6930999986827373","0.6930999986827373","250240","250240","250240","0.6275999991595745","0.6275999991595745","0.6275999991595745","250240","250240","250240","0.6903000020980835","0.6903000020980835","0.6903000020980835","248640","248640","248640","0.38199999928474426","0.38199999928474426","0.38199999928474426","249600","249600","249600","0.37009999856352804","0.37009999856352804","0.37009999856352804","250240","250240","250240","0.7000999981164933","0.7000999981164933","0.7000999981164933","250240","250240","250240","0.689500000178814","0.689500000178814","0.689500000178814"
"391","250880","250880","250880","0.6962000000476837","0.6962000000476837","0.6962000000476837","250880","250880","250880","0.6130999995023012","0.6130999995023012","0.6130999995023012","250880","250880","250880","0.7013000017404556","0.7013000017404556","0.7013000017404556","250880","250880","250880","0.6891999995708465","0.6891999995708465","0.6891999995708465","250880","250880","250880","0.6245999997854232","0.6245999997854232","0.6245999997854232","250880","250880","250880","0.6962999990582466","0.6962999990582466","0.6962999990582466","249280","249280","249280","0.3532000003382564","0.3532000003382564","0.3532000003382564","250240","250240","250240","0.3817000003159046","0.3817000003159046","0.3817000003159046","250880","250880","250880","0.7024999988079071","0.7024999988079071","0.7024999988079071","250880","250880","250880","0.6941000011563301","0.6941000011563301","0.6941000011563301"
"392","251520","251520","251520","0.6972999992966652","0.6972999992966652","0.6972999992966652","251520","251520","251520","0.61230000205338","0.61230000205338","0.61230000205338","251520","251520","251520","0.702699998319149","0.702699998319149","0.702699998319149","251520","251520","251520","0.6922000017762184","0.6922000017762184","0.6922000017762184","251520","251520","251520","0.6240000012516975","0.6240000012516975","0.6240000012516975","251520","251520","251520","0.6859000009298325","0.6859000009298325","0.6859000009298325","249920","249920","249920","0.4029999992251396","0.4029999992251396","0.4029999992251396","250880","250880","250880","0.3591000009700656","0.3591000009700656","0.3591000009700656","251520","251520","251520","0.7068999987840653","0.7068999987840653","0.7068999987840653","251520","251520","251520","0.6907999980449676","0.6907999980449676","0.6907999980449676"
"393","252160","252160","252160","0.692200001180172","0.692200001180172","0.692200001180172","252160","252160","252160","0.6150000016391277","0.6150000016391277","0.6150000016391277","252160","252160","252160","0.6941000002622605","0.6941000002622605","0.6941000002622605","252160","252160","252160","0.6827999992668629","0.6827999992668629","0.6827999992668629","252160","252160","252160","0.6240000002086162","0.6240000002086162","0.6240000002086162","252160","252160","252160","0.6876999984681607","0.6876999984681607","0.6876999984681607","250560","250560","250560","0.362100001052022","0.362100001052022","0.362100001052022","251520","251520","251520","0.3858000004477799","0.3858000004477799","0.3858000004477799","252160","252160","252160","0.6921999996900559","0.6921999996900559","0.6921999996900559","252160","252160","252160","0.6982000011205673","0.6982000011205673","0.6982000011205673"
"394","252800","252800","252800","0.6931999990344048","0.6931999990344048","0.6931999990344048","252800","252800","252800","0.6386999987065792","0.6386999987065792","0.6386999987065792","252800","252800","252800","0.6928000006079674","0.6928000006079674","0.6928000006079674","252800","252800","252800","0.6794999988377094","0.6794999988377094","0.6794999988377094","252800","252800","252800","0.617700001746416","0.617700001746416","0.617700001746416","252800","252800","252800","0.6954999992251396","0.6954999992251396","0.6954999992251396","251200","251200","251200","0.3996000016666949","0.3996000016666949","0.3996000016666949","252160","252160","252160","0.3913000008091331","0.3913000008091331","0.3913000008091331","252800","252800","252800","0.7034000012278557","0.7034000012278557","0.7034000012278557","252800","252800","252800","0.6933999970555306","0.6933999970555306","0.6933999970555306"
"395","253440","253440","253440","0.6947999978065491","0.6947999978065491","0.6947999978065491","253440","253440","253440","0.6224000001698733","0.6224000001698733","0.6224000001698733","253440","253440","253440","0.7000999984145164","0.7000999984145164","0.7000999984145164","253440","253440","253440","0.6833999970555306","0.6833999970555306","0.6833999970555306","253440","253440","253440","0.623000001013279","0.623000001013279","0.623000001013279","253440","253440","253440","0.6920999976992607","0.6920999976992607","0.6920999976992607","251840","251840","251840","0.3867000005580485","0.3867000005580485","0.3867000005580485","252800","252800","252800","0.3756999985128641","0.3756999985128641","0.3756999985128641","253440","253440","253440","0.6979999965429307","0.6979999965429307","0.6979999965429307","253440","253440","253440","0.6953000006079674","0.6953000006079674","0.6953000006079674"
"396","254080","254080","254080","0.6921999952197075","0.6921999952197075","0.6921999952197075","254080","254080","254080","0.6315000002086163","0.6315000002086163","0.6315000002086163","254080","254080","254080","0.7000000011920929","0.7000000011920929","0.7000000011920929","254080","254080","254080","0.6910000003874301","0.6910000003874301","0.6910000003874301","254080","254080","254080","0.6069999985024332","0.6069999985024332","0.6069999985024332","254080","254080","254080","0.6987000012397766","0.6987000012397766","0.6987000012397766","252480","252480","252480","0.3269999990798533","0.3269999990798533","0.3269999990798533","253440","253440","253440","0.37859999867156147","0.37859999867156147","0.37859999867156147","254080","254080","254080","0.6988000008463859","0.6988000008463859","0.6988000008463859","254080","254080","254080","0.6924999976158142","0.6924999976158142","0.6924999976158142"
"397","254720","254720","254720","0.6977999991178513","0.6977999991178513","0.6977999991178513","254720","254720","254720","0.6311000022292137","0.6311000022292137","0.6311000022292137","254720","254720","254720","0.7047999995946884","0.7047999995946884","0.7047999995946884","254720","254720","254720","0.6822999972105026","0.6822999972105026","0.6822999972105026","254720","254720","254720","0.5917999984696507","0.5917999984696507","0.5917999984696507","254720","254720","254720","0.694899999499321","0.694899999499321","0.694899999499321","253120","253120","253120","0.3805000016838312","0.3805000016838312","0.3805000016838312","254080","254080","254080","0.3262999995239079","0.3262999995239079","0.3262999995239079","254720","254720","254720","0.6986999988555909","0.6986999988555909","0.6986999988555909","254720","254720","254720","0.7052999994158745","0.7052999994158745","0.7052999994158745"
"398","255360","255360","255360","0.6959999978542328","0.6959999978542328","0.6959999978542328","255360","255360","255360","0.6160000024735928","0.6160000024735928","0.6160000024735928","255360","255360","255360","0.6999000003933906","0.6999000003933906","0.6999000003933906","255360","255360","255360","0.6858000016212463","0.6858000016212463","0.6858000016212463","255360","255360","255360","0.6218000007420779","0.6218000007420779","0.6218000007420779","255360","255360","255360","0.6943999987840652","0.6943999987840652","0.6943999987840652","253760","253760","253760","0.3513999979943037","0.3513999979943037","0.3513999979943037","254720","254720","254720","0.37539999894797804","0.37539999894797804","0.37539999894797804","255360","255360","255360","0.7019000008702279","0.7019000008702279","0.7019000008702279","255360","255360","255360","0.7046999976038932","0.7046999976038932","0.7046999976038932"
"399","256000","256000","256000","0.6933999988436699","0.6933999988436699","0.6933999988436699","256000","256000","256000","0.6236999994516372","0.6236999994516372","0.6236999994516372","256000","256000","256000","0.7026000007987022","0.7026000007987022","0.7026000007987022","256000","256000","256000","0.6819999998807907","0.6819999998807907","0.6819999998807907","256000","256000","256000","0.630799999088049","0.630799999088049","0.630799999088049","256000","256000","256000","0.690799998641014","0.690799998641014","0.690799998641014","254400","254400","254400","0.332599998768419","0.332599998768419","0.332599998768419","255360","255360","255360","0.3683000005967915","0.3683000005967915","0.3683000005967915","256000","256000","256000","0.6943000039458275","0.6943000039458275","0.6943000039458275","256000","256000","256000","0.6890000000596046","0.6890000000596046","0.6890000000596046"
"400","256640","256640","256640","0.6835000026226044","0.6835000026226044","0.6835000026226044","256640","256640","256640","0.6188000025600195","0.6188000025600195","0.6188000025600195","256640","256640","256640","0.701099998652935","0.701099998652935","0.701099998652935","256640","256640","256640","0.6831999985873699","0.6831999985873699","0.6831999985873699","256640","256640","256640","0.619100000411272","0.619100000411272","0.619100000411272","256640","256640","256640","0.6874999958276748","0.6874999958276748","0.6874999958276748","255040","255040","255040","0.3285999984294176","0.3285999984294176","0.3285999984294176","256000","256000","256000","0.31000000078231094","0.31000000078231094","0.31000000078231094","256640","256640","256640","0.7029999995231628","0.7029999995231628","0.7029999995231628","256640","256640","256640","0.6927000012993813","0.6927000012993813","0.6927000012993813"
"401","257280","257280","257280","0.6878999981284142","0.6878999981284142","0.6878999981284142","257280","257280","257280","0.6232999993115663","0.6232999993115663","0.6232999993115663","257280","257280","257280","0.6980999991297722","0.6980999991297722","0.6980999991297722","257280","257280","257280","0.6900000017881394","0.6900000017881394","0.6900000017881394","257280","257280","257280","0.62549999833107","0.62549999833107","0.62549999833107","257280","257280","257280","0.6925999966263771","0.6925999966263771","0.6925999966263771","255680","255680","255680","0.36590000143274665","0.36590000143274665","0.36590000143274665","256640","256640","256640","0.40600000075995923","0.40600000075995923","0.40600000075995923","257280","257280","257280","0.7003999960422516","0.7003999960422516","0.7003999960422516","257280","257280","257280","0.6981000021100044","0.6981000021100044","0.6981000021100044"
"402","257920","257920","257920","0.6866999992728233","0.6866999992728233","0.6866999992728233","257920","257920","257920","0.6304999987781048","0.6304999987781048","0.6304999987781048","257920","257920","257920","0.7002000001072883","0.7002000001072883","0.7002000001072883","257920","257920","257920","0.6935000002384186","0.6935000002384186","0.6935000002384186","257920","257920","257920","0.6207000002264976","0.6207000002264976","0.6207000002264976","257920","257920","257920","0.6965999975800514","0.6965999975800514","0.6965999975800514","256320","256320","256320","0.38470000052824616","0.38470000052824616","0.38470000052824616","257280","257280","257280","0.3495000005140901","0.3495000005140901","0.3495000005140901","257920","257920","257920","0.6951000007987023","0.6951000007987023","0.6951000007987023","257920","257920","257920","0.6919999992847443","0.6919999992847443","0.6919999992847443"
"403","258560","258560","258560","0.6905999997258186","0.6905999997258186","0.6905999997258186","258560","258560","258560","0.642300000116229","0.642300000116229","0.642300000116229","258560","258560","258560","0.6964999997615814","0.6964999997615814","0.6964999997615814","258560","258560","258560","0.6943999961018562","0.6943999961018562","0.6943999961018562","258560","258560","258560","0.6181000019609928","0.6181000019609928","0.6181000019609928","258560","258560","258560","0.6927999982237816","0.6927999982237816","0.6927999982237816","256960","256960","256960","0.3763000011257827","0.3763000011257827","0.3763000011257827","257920","257920","257920","0.3488999989442527","0.3488999989442527","0.3488999989442527","258560","258560","258560","0.640799999833107","0.640799999833107","0.640799999833107","258560","258560","258560","0.6928999987244606","0.6928999987244606","0.6928999987244606"
"404","259200","259200","259200","0.6891999983787537","0.6891999983787537","0.6891999983787537","259200","259200","259200","0.6247999976575375","0.6247999976575375","0.6247999976575375","259200","259200","259200","0.6976999965310097","0.6976999965310097","0.6976999965310097","259200","259200","259200","0.7007999995350838","0.7007999995350838","0.7007999995350838","259200","259200","259200","0.6277000007033348","0.6277000007033348","0.6277000007033348","259200","259200","259200","0.6816999973356723","0.6816999973356723","0.6816999973356723","257600","257600","257600","0.3678999990038574","0.3678999990038574","0.3678999990038574","258560","258560","258560","0.39749999755993487","0.39749999755993487","0.39749999755993487","259200","259200","259200","0.7016999995708466","0.7016999995708466","0.7016999995708466","259200","259200","259200","0.6960999944806099","0.6960999944806099","0.6960999944806099"
"405","259840","259840","259840","0.6915000003576278","0.6915000003576278","0.6915000003576278","259840","259840","259840","0.6313000001013279","0.6313000001013279","0.6313000001013279","259840","259840","259840","0.7056000018119812","0.7056000018119812","0.7056000018119812","259840","259840","259840","0.6967000016570091","0.6967000016570091","0.6967000016570091","259840","259840","259840","0.6053999972343445","0.6053999972343445","0.6053999972343445","259840","259840","259840","0.6842999982833863","0.6842999982833863","0.6842999982833863","258240","258240","258240","0.3409999995864928","0.3409999995864928","0.3409999995864928","259200","259200","259200","0.3435999991372228","0.3435999991372228","0.3435999991372228","259840","259840","259840","0.6964999985694885","0.6964999985694885","0.6964999985694885","259840","259840","259840","0.6850999987125397","0.6850999987125397","0.6850999987125397"
"406","260480","260480","260480","0.6905000013113022","0.6905000013113022","0.6905000013113022","260480","260480","260480","0.6429999989271163","0.6429999989271163","0.6429999989271163","260480","260480","260480","0.7004999983310699","0.7004999983310699","0.7004999983310699","260480","260480","260480","0.6763999992609024","0.6763999992609024","0.6763999992609024","260480","260480","260480","0.6147999982535839","0.6147999982535839","0.6147999982535839","260480","260480","260480","0.685800002515316","0.685800002515316","0.685800002515316","258880","258880","258880","0.36360000193119046","0.36360000193119046","0.36360000193119046","259840","259840","259840","0.29899999987334014","0.29899999987334014","0.29899999987334014","260480","260480","260480","0.699999997317791","0.699999997317791","0.699999997317791","260480","260480","260480","0.6862999990582466","0.6862999990582466","0.6862999990582466"
"407","261120","261120","261120","0.6863999980688095","0.6863999980688095","0.6863999980688095","261120","261120","261120","0.6291999999433756","0.6291999999433756","0.6291999999433756","261120","261120","261120","0.6934999978542328","0.6934999978542328","0.6934999978542328","261120","261120","261120","0.6899000006914139","0.6899000006914139","0.6899000006914139","261120","261120","261120","0.6334999980032444","0.6334999980032444","0.6334999980032444","261120","261120","261120","0.6903000003099442","0.6903000003099442","0.6903000003099442","259520","259520","259520","0.3770999980159104","0.3770999980159104","0.3770999980159104","260480","260480","260480","0.3664000009186566","0.3664000009186566","0.3664000009186566","261120","261120","261120","0.6940000021457672","0.6940000021457672","0.6940000021457672","261120","261120","261120","0.6856999994814396","0.6856999994814396","0.6856999994814396"
"408","261760","261760","261760","0.6794999977946281","0.6794999977946281","0.6794999977946281","261760","261760","261760","0.6266000010073185","0.6266000010073185","0.6266000010073185","261760","261760","261760","0.6975000023841857","0.6975000023841857","0.6975000023841857","261760","261760","261760","0.6436000004410743","0.6436000004410743","0.6436000004410743","261760","261760","261760","0.6199999991059303","0.6199999991059303","0.6199999991059303","261760","261760","261760","0.6895999982953072","0.6895999982953072","0.6895999982953072","260160","260160","260160","0.38259999925270677","0.38259999925270677","0.38259999925270677","261120","261120","261120","0.3867999993637204","0.3867999993637204","0.3867999993637204","261760","261760","261760","0.6994000011682511","0.6994000011682511","0.6994000011682511","261760","261760","261760","0.6866000002622604","0.6866000002622604","0.6866000002622604"
"409","262400","262400","262400","0.6966999980807305","0.6966999980807305","0.6966999980807305","262400","262400","262400","0.6327999988198281","0.6327999988198281","0.6327999988198281","262400","262400","262400","0.7043999993801117","0.7043999993801117","0.7043999993801117","262400","262400","262400","0.690999998152256","0.690999998152256","0.690999998152256","262400","262400","262400","0.626799998730421","0.626799998730421","0.626799998730421","262400","262400","262400","0.6911999991536141","0.6911999991536141","0.6911999991536141","260800","260800","260800","0.33449999921023843","0.33449999921023843","0.33449999921023843","261760","261760","261760","0.370700000282377","0.370700000282377","0.370700000282377","262400","262400","262400","0.7016000002622604","0.7016000002622604","0.7016000002622604","262400","262400","262400","0.6841999983787537","0.6841999983787537","0.6841999983787537"
"410","263040","263040","263040","0.6984999993443489","0.6984999993443489","0.6984999993443489","263040","263040","263040","0.624099996238947","0.624099996238947","0.624099996238947","263040","263040","263040","0.7042999973893166","0.7042999973893166","0.7042999973893166","263040","263040","263040","0.6963999989628792","0.6963999989628792","0.6963999989628792","263040","263040","263040","0.6350999999418855","0.6350999999418855","0.6350999999418855","263040","263040","263040","0.6940000000596046","0.6940000000596046","0.6940000000596046","261440","261440","261440","0.35310000091791155","0.35310000091791155","0.35310000091791155","262400","262400","262400","0.4199999995715916","0.4199999995715916","0.4199999995715916","263040","263040","263040","0.6921999970078468","0.6921999970078468","0.6921999970078468","263040","263040","263040","0.6956999984383583","0.6956999984383583","0.6956999984383583"
"411","263680","263680","263680","0.6969999971985817","0.6969999971985817","0.6969999971985817","263680","263680","263680","0.6441999986767769","0.6441999986767769","0.6441999986767769","263680","263680","263680","0.7004999992251396","0.7004999992251396","0.7004999992251396","263680","263680","263680","0.6864999982714654","0.6864999982714654","0.6864999982714654","263680","263680","263680","0.6389000008255243","0.6389000008255243","0.6389000008255243","263680","263680","263680","0.6994000002741814","0.6994000002741814","0.6994000002741814","262080","262080","262080","0.3649999995715916","0.3649999995715916","0.3649999995715916","263040","263040","263040","0.3582000001519918","0.3582000001519918","0.3582000001519918","263680","263680","263680","0.7000000014901161","0.7000000014901161","0.7000000014901161","263680","263680","263680","0.6925999993085861","0.6925999993085861","0.6925999993085861"
"412","264320","264320","264320","0.6923999986052514","0.6923999986052514","0.6923999986052514","264320","264320","264320","0.6261999997496605","0.6261999997496605","0.6261999997496605","264320","264320","264320","0.7007000008225441","0.7007000008225441","0.7007000008225441","264320","264320","264320","0.6868999994546175","0.6868999994546175","0.6868999994546175","264320","264320","264320","0.6319000035524368","0.6319000035524368","0.6319000035524368","264320","264320","264320","0.6914999982714654","0.6914999982714654","0.6914999982714654","262720","262720","262720","0.36920000134035946","0.36920000134035946","0.36920000134035946","263680","263680","263680","0.4071999995969236","0.4071999995969236","0.4071999995969236","264320","264320","264320","0.7012999960780144","0.7012999960780144","0.7012999960780144","264320","264320","264320","0.6903000003099442","0.6903000003099442","0.6903000003099442"
"413","264960","264960","264960","0.6920000013709068","0.6920000013709068","0.6920000013709068","264960","264960","264960","0.6185999984294176","0.6185999984294176","0.6185999984294176","264960","264960","264960","0.696999998986721","0.696999998986721","0.696999998986721","264960","264960","264960","0.6881999990344048","0.6881999990344048","0.6881999990344048","264960","264960","264960","0.6314000000059604","0.6314000000059604","0.6314000000059604","264960","264960","264960","0.6889000009000301","0.6889000009000301","0.6889000009000301","263360","263360","263360","0.3874000017344952","0.3874000017344952","0.3874000017344952","264320","264320","264320","0.27469999900087716","0.27469999900087716","0.27469999900087716","264960","264960","264960","0.7020999994874001","0.7020999994874001","0.7020999994874001","264960","264960","264960","0.6897000002861023","0.6897000002861023","0.6897000002861023"
"414","265600","265600","265600","0.6829999998211861","0.6829999998211861","0.6829999998211861","265600","265600","265600","0.6391999992728233","0.6391999992728233","0.6391999992728233","265600","265600","265600","0.7006999996304512","0.7006999996304512","0.7006999996304512","265600","265600","265600","0.6929000008106232","0.6929000008106232","0.6929000008106232","265600","265600","265600","0.6450000001490116","0.6450000001490116","0.6450000001490116","265600","265600","265600","0.6816999959945679","0.6816999959945679","0.6816999959945679","264000","264000","264000","0.41619999865069984","0.41619999865069984","0.41619999865069984","264960","264960","264960","0.37879999993368985","0.37879999993368985","0.37879999993368985","265600","265600","265600","0.697699998319149","0.697699998319149","0.697699998319149","265600","265600","265600","0.6921999990940094","0.6921999990940094","0.6921999990940094"
"415","266240","266240","266240","0.6934999990463256","0.6934999990463256","0.6934999990463256","266240","266240","266240","0.6164000003039837","0.6164000003039837","0.6164000003039837","266240","266240","266240","0.6942999997735023","0.6942999997735023","0.6942999997735023","266240","266240","266240","0.6860000002384186","0.6860000002384186","0.6860000002384186","266240","266240","266240","0.6472999998927116","0.6472999998927116","0.6472999998927116","266240","266240","266240","0.6911999994516372","0.6911999994516372","0.6911999994516372","264640","264640","264640","0.3846999984048307","0.3846999984048307","0.3846999984048307","265600","265600","265600","0.36400000054389237","0.36400000054389237","0.36400000054389237","266240","266240","266240","0.6985999977588654","0.6985999977588654","0.6985999977588654","266240","266240","266240","0.6922999998927116","0.6922999998927116","0.6922999998927116"
"416","266880","266880","266880","0.6948999997973442","0.6948999997973442","0.6948999997973442","266880","266880","266880","0.6469999975711107","0.6469999975711107","0.6469999975711107","266880","266880","266880","0.7005000028014183","0.7005000028014183","0.7005000028014183","266880","266880","266880","0.6853000013530255","0.6853000013530255","0.6853000013530255","266880","266880","266880","0.6236000008881092","0.6236000008881092","0.6236000008881092","266880","266880","266880","0.6813999989628792","0.6813999989628792","0.6813999989628792","265280","265280","265280","0.39840000020340083","0.39840000020340083","0.39840000020340083","266240","266240","266240","0.2976000008545816","0.2976000008545816","0.2976000008545816","266880","266880","266880","0.7024000003933907","0.7024000003933907","0.7024000003933907","266880","266880","266880","0.6959000033140182","0.6959000033140182","0.6959000033140182"
"417","267520","267520","267520","0.6967999970912934","0.6967999970912934","0.6967999970912934","267520","267520","267520","0.6337000006437301","0.6337000006437301","0.6337000006437301","267520","267520","267520","0.6973000001907349","0.6973000001907349","0.6973000001907349","267520","267520","267520","0.6794999992847442","0.6794999992847442","0.6794999992847442","267520","267520","267520","0.6434999996423721","0.6434999996423721","0.6434999996423721","267520","267520","267520","0.6924999991059303","0.6924999991059303","0.6924999991059303","265920","265920","265920","0.4432000011764467","0.4432000011764467","0.4432000011764467","266880","266880","266880","0.37330000156536697","0.37330000156536697","0.37330000156536697","267520","267520","267520","0.7007999983429909","0.7007999983429909","0.7007999983429909","267520","267520","267520","0.6920999976992607","0.6920999976992607","0.6920999976992607"
"418","268160","268160","268160","0.6985000011324882","0.6985000011324882","0.6985000011324882","268160","268160","268160","0.6428000006824732","0.6428000006824732","0.6428000006824732","268160","268160","268160","0.7011999988555908","0.7011999988555908","0.7011999988555908","268160","268160","268160","0.6927000004053115","0.6927000004053115","0.6927000004053115","268160","268160","268160","0.6315999987721443","0.6315999987721443","0.6315999987721443","268160","268160","268160","0.6865000003576278","0.6865000003576278","0.6865000003576278","266560","266560","266560","0.41630000026896596","0.41630000026896596","0.41630000026896596","267520","267520","267520","0.3301999982073903","0.3301999982073903","0.3301999982073903","268160","268160","268160","0.6973999989032745","0.6973999989032745","0.6973999989032745","268160","268160","268160","0.6923999992012978","0.6923999992012978","0.6923999992012978"
"419","268800","268800","268800","0.69219999730587","0.69219999730587","0.69219999730587","268800","268800","268800","0.6373999990522862","0.6373999990522862","0.6373999990522862","268800","268800","268800","0.6970999982953071","0.6970999982953071","0.6970999982953071","268800","268800","268800","0.6736999994516373","0.6736999994516373","0.6736999994516373","268800","268800","268800","0.6286999995261431","0.6286999995261431","0.6286999995261431","268800","268800","268800","0.6917999991774559","0.6917999991774559","0.6917999991774559","267200","267200","267200","0.4175999987311661","0.4175999987311661","0.4175999987311661","268160","268160","268160","0.3742000013589859","0.3742000013589859","0.3742000013589859","268800","268800","268800","0.6964000007510185","0.6964000007510185","0.6964000007510185","268800","268800","268800","0.6959999987483024","0.6959999987483024","0.6959999987483024"
"420","269440","269440","269440","0.697200001180172","0.697200001180172","0.697200001180172","269440","269440","269440","0.6383999978005886","0.6383999978005886","0.6383999978005886","269440","269440","269440","0.6969999992847442","0.6969999992847442","0.6969999992847442","269440","269440","269440","0.6902000004053116","0.6902000004053116","0.6902000004053116","269440","269440","269440","0.6271999963000416","0.6271999963000416","0.6271999963000416","269440","269440","269440","0.6714999982714653","0.6714999982714653","0.6714999982714653","267840","267840","267840","0.4215999984741211","0.4215999984741211","0.4215999984741211","268800","268800","268800","0.37469999965280293","0.37469999965280293","0.37469999965280293","269440","269440","269440","0.7025999987125396","0.7025999987125396","0.7025999987125396","269440","269440","269440","0.692699998319149","0.692699998319149","0.692699998319149"
"421","270080","270080","270080","0.6995999979972839","0.6995999979972839","0.6995999979972839","270080","270080","270080","0.6426999981701375","0.6426999981701375","0.6426999981701375","270080","270080","270080","0.6925999999046326","0.6925999999046326","0.6925999999046326","270080","270080","270080","0.688600005209446","0.688600005209446","0.688600005209446","270080","270080","270080","0.6386999988555908","0.6386999988555908","0.6386999988555908","270080","270080","270080","0.6881999987363815","0.6881999987363815","0.6881999987363815","268480","268480","268480","0.40169999735429884","0.40169999735429884","0.40169999735429884","269440","269440","269440","0.35390000013634565","0.35390000013634565","0.35390000013634565","270080","270080","270080","0.6961000022292138","0.6961000022292138","0.6961000022292138","270080","270080","270080","0.691200003027916","0.691200003027916","0.691200003027916"
"422","270720","270720","270720","0.6934000000357627","0.6934000000357627","0.6934000000357627","270720","270720","270720","0.6471999996900558","0.6471999996900558","0.6471999996900558","270720","270720","270720","0.7002999997138977","0.7002999997138977","0.7002999997138977","270720","270720","270720","0.6955999954044819","0.6955999954044819","0.6955999954044819","270720","270720","270720","0.6509999985992908","0.6509999985992908","0.6509999985992908","270720","270720","270720","0.6837999972701073","0.6837999972701073","0.6837999972701073","269120","269120","269120","0.40259999891743065","0.40259999891743065","0.40259999891743065","270080","270080","270080","0.3247999999858439","0.3247999999858439","0.3247999999858439","270720","270720","270720","0.6980000007152557","0.6980000007152557","0.6980000007152557","270720","270720","270720","0.6674999968707561","0.6674999968707561","0.6674999968707561"
"423","271360","271360","271360","0.6938999980688095","0.6938999980688095","0.6938999980688095","271360","271360","271360","0.6429000000655651","0.6429000000655651","0.6429000000655651","271360","271360","271360","0.6983000004291534","0.6983000004291534","0.6983000004291534","271360","271360","271360","0.6938000014424324","0.6938000014424324","0.6938000014424324","271360","271360","271360","0.6545999986305833","0.6545999986305833","0.6545999986305833","271360","271360","271360","0.6788999995589257","0.6788999995589257","0.6788999995589257","269760","269760","269760","0.41269999984651806","0.41269999984651806","0.41269999984651806","270720","270720","270720","0.4135999999754131","0.4135999999754131","0.4135999999754131","271360","271360","271360","0.6962000027298927","0.6962000027298927","0.6962000027298927","271360","271360","271360","0.6868999981880188","0.6868999981880188","0.6868999981880188"
"424","272000","272000","272000","0.6963999992609025","0.6963999992609025","0.6963999992609025","272000","272000","272000","0.6250999988615513","0.6250999988615513","0.6250999988615513","272000","272000","272000","0.7012999999523163","0.7012999999523163","0.7012999999523163","272000","272000","272000","0.6939999973773956","0.6939999973773956","0.6939999973773956","272000","272000","272000","0.6296000019460917","0.6296000019460917","0.6296000019460917","272000","272000","272000","0.6798000004887581","0.6798000004887581","0.6798000004887581","270400","270400","270400","0.4053999982774258","0.4053999982774258","0.4053999982774258","271360","271360","271360","0.3968999997153878","0.3968999997153878","0.3968999997153878","272000","272000","272000","0.7011999997496605","0.7011999997496605","0.7011999997496605","272000","272000","272000","0.6962999993562698","0.6962999993562698","0.6962999993562698"
"425","272640","272640","272640","0.6961999979615211","0.6961999979615211","0.6961999979615211","272640","272640","272640","0.624100000411272","0.624100000411272","0.624100000411272","272640","272640","272640","0.7066999989748001","0.7066999989748001","0.7066999989748001","272640","272640","272640","0.6942999994754792","0.6942999994754792","0.6942999994754792","272640","272640","272640","0.6337999993562698","0.6337999993562698","0.6337999993562698","272640","272640","272640","0.6825999990105629","0.6825999990105629","0.6825999990105629","271040","271040","271040","0.42779999915510414","0.42779999915510414","0.42779999915510414","272000","272000","272000","0.3751999990828335","0.3751999990828335","0.3751999990828335","272640","272640","272640","0.6969000020623207","0.6969000020623207","0.6969000020623207","272640","272640","272640","0.6954999989271164","0.6954999989271164","0.6954999989271164"
"426","273280","273280","273280","0.6952999988198281","0.6952999988198281","0.6952999988198281","273280","273280","273280","0.6377000001072883","0.6377000001072883","0.6377000001072883","273280","273280","273280","0.7065999984741211","0.7065999984741211","0.7065999984741211","273280","273280","273280","0.6931000006198883","0.6931000006198883","0.6931000006198883","273280","273280","273280","0.6461000047624111","0.6461000047624111","0.6461000047624111","273280","273280","273280","0.6932999989390374","0.6932999989390374","0.6932999989390374","271680","271680","271680","0.41190000051632525","0.41190000051632525","0.41190000051632525","272640","272640","272640","0.38370000118389724","0.38370000118389724","0.38370000118389724","273280","273280","273280","0.6978999972343445","0.6978999972343445","0.6978999972343445","273280","273280","273280","0.6929999975860119","0.6929999975860119","0.6929999975860119"
"427","273920","273920","273920","0.696800000667572","0.696800000667572","0.696800000667572","273920","273920","273920","0.6200999956578016","0.6200999956578016","0.6200999956578016","273920","273920","273920","0.6992999964952469","0.6992999964952469","0.6992999964952469","273920","273920","273920","0.6982000005245209","0.6982000005245209","0.6982000005245209","273920","273920","273920","0.6508000001311303","0.6508000001311303","0.6508000001311303","273920","273920","273920","0.6886999981105327","0.6886999981105327","0.6886999981105327","272320","272320","272320","0.4001999982632697","0.4001999982632697","0.4001999982632697","273280","273280","273280","0.37349999936297534","0.37349999936297534","0.37349999936297534","273920","273920","273920","0.698999997973442","0.698999997973442","0.698999997973442","273920","273920","273920","0.6982000002264976","0.6982000002264976","0.6982000002264976"
"428","274560","274560","274560","0.699099999666214","0.699099999666214","0.699099999666214","274560","274560","274560","0.6295999976992607","0.6295999976992607","0.6295999976992607","274560","274560","274560","0.6948999986052513","0.6948999986052513","0.6948999986052513","274560","274560","274560","0.6896999987959862","0.6896999987959862","0.6896999987959862","274560","274560","274560","0.6440000009536743","0.6440000009536743","0.6440000009536743","274560","274560","274560","0.6869000014662743","0.6869000014662743","0.6869000014662743","272960","272960","272960","0.3325999986939132","0.3325999986939132","0.3325999986939132","273920","273920","273920","0.3734000004082918","0.3734000004082918","0.3734000004082918","274560","274560","274560","0.6986000004410744","0.6986000004410744","0.6986000004410744","274560","274560","274560","0.6840999963879585","0.6840999963879585","0.6840999963879585"
"429","275200","275200","275200","0.694899996817112","0.694899996817112","0.694899996817112","275200","275200","275200","0.6363000001758337","0.6363000001758337","0.6363000001758337","275200","275200","275200","0.6992000004649163","0.6992000004649163","0.6992000004649163","275200","275200","275200","0.6897999957203865","0.6897999957203865","0.6897999957203865","275200","275200","275200","0.6390999954938889","0.6390999954938889","0.6390999954938889","275200","275200","275200","0.6782999995350838","0.6782999995350838","0.6782999995350838","273600","273600","273600","0.43010000076144933","0.43010000076144933","0.43010000076144933","274560","274560","274560","0.3364999989047647","0.3364999989047647","0.3364999989047647","275200","275200","275200","0.698299999833107","0.698299999833107","0.698299999833107","275200","275200","275200","0.6965999999642372","0.6965999999642372","0.6965999999642372"
"430","275840","275840","275840","0.6940999984741211","0.6940999984741211","0.6940999984741211","275840","275840","275840","0.6341000010073184","0.6341000010073184","0.6341000010073184","275840","275840","275840","0.705499999821186","0.705499999821186","0.705499999821186","275840","275840","275840","0.6937000006437302","0.6937000006437302","0.6937000006437302","275840","275840","275840","0.642200001180172","0.642200001180172","0.642200001180172","275840","275840","275840","0.6717999964952469","0.6717999964952469","0.6717999964952469","274240","274240","274240","0.41219999926164747","0.41219999926164747","0.41219999926164747","275200","275200","275200","0.39189999921247365","0.39189999921247365","0.39189999921247365","275840","275840","275840","0.6996999999880791","0.6996999999880791","0.6996999999880791","275840","275840","275840","0.6964999988675118","0.6964999988675118","0.6964999988675118"
"431","276480","276480","276480","0.692799998819828","0.692799998819828","0.692799998819828","276480","276480","276480","0.6137999995052814","0.6137999995052814","0.6137999995052814","276480","276480","276480","0.6963999998569489","0.6963999998569489","0.6963999998569489","276480","276480","276480","0.6875999967753887","0.6875999967753887","0.6875999967753887","276480","276480","276480","0.640600002631545","0.640600002631545","0.640600002631545","276480","276480","276480","0.683999999165535","0.683999999165535","0.683999999165535","274880","274880","274880","0.36629999889060855","0.36629999889060855","0.36629999889060855","275840","275840","275840","0.40930000053718685","0.40930000053718685","0.40930000053718685","276480","276480","276480","0.6922999987006188","0.6922999987006188","0.6922999987006188","276480","276480","276480","0.6939999985694886","0.6939999985694886","0.6939999985694886"
"432","277120","277120","277120","0.6922999975085259","0.6922999975085259","0.6922999975085259","277120","277120","277120","0.6110999996960164","0.6110999996960164","0.6110999996960164","277120","277120","277120","0.6943999952077866","0.6943999952077866","0.6943999952077866","277120","277120","277120","0.6685999985039234","0.6685999985039234","0.6685999985039234","277120","277120","277120","0.6342999993264675","0.6342999993264675","0.6342999993264675","277120","277120","277120","0.6864999970793724","0.6864999970793724","0.6864999970793724","275520","275520","275520","0.3919999999552965","0.3919999999552965","0.3919999999552965","276480","276480","276480","0.410299999024719","0.410299999024719","0.410299999024719","277120","277120","277120","0.6965000003576278","0.6965000003576278","0.6965000003576278","277120","277120","277120","0.6984999972581863","0.6984999972581863","0.6984999972581863"
"433","277760","277760","277760","0.6974999982118607","0.6974999982118607","0.6974999982118607","277760","277760","277760","0.5808000010251999","0.5808000010251999","0.5808000010251999","277760","277760","277760","0.6931000006198883","0.6931000006198883","0.6931000006198883","277760","277760","277760","0.6863999956846237","0.6863999956846237","0.6863999956846237","277760","277760","277760","0.633400000333786","0.633400000333786","0.633400000333786","277760","277760","277760","0.6920000004768372","0.6920000004768372","0.6920000004768372","276160","276160","276160","0.41139999877661465","0.41139999877661465","0.41139999877661465","277120","277120","277120","0.3538000009767711","0.3538000009767711","0.3538000009767711","277760","277760","277760","0.700499997138977","0.700499997138977","0.700499997138977","277760","277760","277760","0.702499997317791","0.702499997317791","0.702499997317791"
"434","278400","278400","278400","0.696299996972084","0.696299996972084","0.696299996972084","278400","278400","278400","0.6253999992460012","0.6253999992460012","0.6253999992460012","278400","278400","278400","0.6967999982833862","0.6967999982833862","0.6967999982833862","278400","278400","278400","0.66780000269413","0.66780000269413","0.66780000269413","278400","278400","278400","0.6411999966204166","0.6411999966204166","0.6411999966204166","278400","278400","278400","0.6808000010251999","0.6808000010251999","0.6808000010251999","276800","276800","276800","0.3946999995969236","0.3946999995969236","0.3946999995969236","277760","277760","277760","0.3919000006467104","0.3919000006467104","0.3919000006467104","278400","278400","278400","0.6862999991327524","0.6862999991327524","0.6862999991327524","278400","278400","278400","0.7019999995827675","0.7019999995827675","0.7019999995827675"
"435","279040","279040","279040","0.6958999982476235","0.6958999982476235","0.6958999982476235","279040","279040","279040","0.6299000003933907","0.6299000003933907","0.6299000003933907","279040","279040","279040","0.6913000011444091","0.6913000011444091","0.6913000011444091","279040","279040","279040","0.6259999972581863","0.6259999972581863","0.6259999972581863","279040","279040","279040","0.6274999996274709","0.6274999996274709","0.6274999996274709","279040","279040","279040","0.6876000009477139","0.6876000009477139","0.6876000009477139","277440","277440","277440","0.38780000030994416","0.38780000030994416","0.38780000030994416","278400","278400","278400","0.3962999978661537","0.3962999978661537","0.3962999978661537","279040","279040","279040","0.6902999964356422","0.6902999964356422","0.6902999964356422","279040","279040","279040","0.6806999984383583","0.6806999984383583","0.6806999984383583"
"436","279680","279680","279680","0.6982999992370605","0.6982999992370605","0.6982999992370605","279680","279680","279680","0.620400001257658","0.620400001257658","0.620400001257658","279680","279680","279680","0.7006999990344047","0.7006999990344047","0.7006999990344047","279680","279680","279680","0.6920000004768372","0.6920000004768372","0.6920000004768372","279680","279680","279680","0.6388999991118908","0.6388999991118908","0.6388999991118908","279680","279680","279680","0.6848999997973442","0.6848999997973442","0.6848999997973442","278080","278080","278080","0.3988000005297363","0.3988000005297363","0.3988000005297363","279040","279040","279040","0.40049999931827185","0.40049999931827185","0.40049999931827185","279680","279680","279680","0.6933999985456467","0.6933999985456467","0.6933999985456467","279680","279680","279680","0.6934000039100647","0.6934000039100647","0.6934000039100647"
"437","280320","280320","280320","0.6940999990701675","0.6940999990701675","0.6940999990701675","280320","280320","280320","0.6445000020414591","0.6445000020414591","0.6445000020414591","280320","280320","280320","0.6927999994158744","0.6927999994158744","0.6927999994158744","280320","280320","280320","0.690300000756979","0.690300000756979","0.690300000756979","280320","280320","280320","0.6235000006854534","0.6235000006854534","0.6235000006854534","280320","280320","280320","0.6935999980568885","0.6935999980568885","0.6935999980568885","278720","278720","278720","0.43029999939724806","0.43029999939724806","0.43029999939724806","279680","279680","279680","0.3439000005275011","0.3439000005275011","0.3439000005275011","280320","280320","280320","0.6961999970674515","0.6961999970674515","0.6961999970674515","280320","280320","280320","0.7010999971628189","0.7010999971628189","0.7010999971628189"
"438","280960","280960","280960","0.6947999992966651","0.6947999992966651","0.6947999992966651","280960","280960","280960","0.6393000015243888","0.6393000015243888","0.6393000015243888","280960","280960","280960","0.6963999998569489","0.6963999998569489","0.6963999998569489","280960","280960","280960","0.6822999992966652","0.6822999992966652","0.6822999992966652","280960","280960","280960","0.6366000005602837","0.6366000005602837","0.6366000005602837","280960","280960","280960","0.6678999951481819","0.6678999951481819","0.6678999951481819","279360","279360","279360","0.4269000009261072","0.4269000009261072","0.4269000009261072","280320","280320","280320","0.3956999974139035","0.3956999974139035","0.3956999974139035","280960","280960","280960","0.6929999998211861","0.6929999998211861","0.6929999998211861","280960","280960","280960","0.6955999967455864","0.6955999967455864","0.6955999967455864"
"439","281600","281600","281600","0.6962000009417534","0.6962000009417534","0.6962000009417534","281600","281600","281600","0.632999999076128","0.632999999076128","0.632999999076128","281600","281600","281600","0.6914999982714654","0.6914999982714654","0.6914999982714654","281600","281600","281600","0.6931999969482422","0.6931999969482422","0.6931999969482422","281600","281600","281600","0.6181999984383583","0.6181999984383583","0.6181999984383583","281600","281600","281600","0.695799998641014","0.695799998641014","0.695799998641014","280000","280000","280000","0.40159999864175916","0.40159999864175916","0.40159999864175916","280960","280960","280960","0.37939999947324393","0.37939999947324393","0.37939999947324393","281600","281600","281600","0.6990999963879585","0.6990999963879585","0.6990999963879585","281600","281600","281600","0.6915999984741211","0.6915999984741211","0.6915999984741211"
"440","282240","282240","282240","0.6968999981880188","0.6968999981880188","0.6968999981880188","282240","282240","282240","0.6244000005722046","0.6244000005722046","0.6244000005722046","282240","282240","282240","0.6861000004410743","0.6861000004410743","0.6861000004410743","282240","282240","282240","0.687800001502037","0.687800001502037","0.687800001502037","282240","282240","282240","0.6342000003159046","0.6342000003159046","0.6342000003159046","282240","282240","282240","0.686900001168251","0.686900001168251","0.686900001168251","280640","280640","280640","0.35289999963715674","0.35289999963715674","0.35289999963715674","281600","281600","281600","0.34169999914243815","0.34169999914243815","0.34169999914243815","282240","282240","282240","0.7000999987125397","0.7000999987125397","0.7000999987125397","282240","282240","282240","0.6883999982476234","0.6883999982476234","0.6883999982476234"
"441","282880","282880","282880","0.6942000004649163","0.6942000004649163","0.6942000004649163","282880","282880","282880","0.627299997061491","0.627299997061491","0.627299997061491","282880","282880","282880","0.7025999999046326","0.7025999999046326","0.7025999999046326","282880","282880","282880","0.6902999991178512","0.6902999991178512","0.6902999991178512","282880","282880","282880","0.6338999983668328","0.6338999983668328","0.6338999983668328","282880","282880","282880","0.686599998921156","0.686599998921156","0.686599998921156","281280","281280","281280","0.4201000026799738","0.4201000026799738","0.4201000026799738","282240","282240","282240","0.40200000079348686","0.40200000079348686","0.40200000079348686","282880","282880","282880","0.6975999966263771","0.6975999966263771","0.6975999966263771","282880","282880","282880","0.6948999971151352","0.6948999971151352","0.6948999971151352"
"442","283520","283520","283520","0.7010000020265579","0.7010000020265579","0.7010000020265579","283520","283520","283520","0.6245999978482724","0.6245999978482724","0.6245999978482724","283520","283520","283520","0.7029999989271164","0.7029999989271164","0.7029999989271164","283520","283520","283520","0.6788000001013279","0.6788000001013279","0.6788000001013279","283520","283520","283520","0.6440000009536743","0.6440000009536743","0.6440000009536743","283520","283520","283520","0.6952000001072883","0.6952000001072883","0.6952000001072883","281920","281920","281920","0.4114999994263053","0.4114999994263053","0.4114999994263053","282880","282880","282880","0.4053000015579164","0.4053000015579164","0.4053000015579164","283520","283520","283520","0.6965999984741211","0.6965999984741211","0.6965999984741211","283520","283520","283520","0.6935000011324882","0.6935000011324882","0.6935000011324882"
"443","284160","284160","284160","0.7009999990463257","0.7009999990463257","0.7009999990463257","284160","284160","284160","0.6390000006556511","0.6390000006556511","0.6390000006556511","284160","284160","284160","0.6996999981999398","0.6996999981999398","0.6996999981999398","284160","284160","284160","0.6787000000476837","0.6787000000476837","0.6787000000476837","284160","284160","284160","0.6324999996274709","0.6324999996274709","0.6324999996274709","284160","284160","284160","0.6909999996423721","0.6909999996423721","0.6909999996423721","282560","282560","282560","0.38720000185072423","0.38720000185072423","0.38720000185072423","283520","283520","283520","0.40149999734014274","0.40149999734014274","0.40149999734014274","284160","284160","284160","0.6960000014305114","0.6960000014305114","0.6960000014305114","284160","284160","284160","0.6821000029146671","0.6821000029146671","0.6821000029146671"
"444","284800","284800","284800","0.6776999995112419","0.6776999995112419","0.6776999995112419","284800","284800","284800","0.6335999996960163","0.6335999996960163","0.6335999996960163","284800","284800","284800","0.6933999964594841","0.6933999964594841","0.6933999964594841","284800","284800","284800","0.6906999994814396","0.6906999994814396","0.6906999994814396","284800","284800","284800","0.6480000011622906","0.6480000011622906","0.6480000011622906","284800","284800","284800","0.6963999962806702","0.6963999962806702","0.6963999962806702","283200","283200","283200","0.3536999997496605","0.3536999997496605","0.3536999997496605","284160","284160","284160","0.4092999991029501","0.4092999991029501","0.4092999991029501","284800","284800","284800","0.697600000500679","0.697600000500679","0.697600000500679","284800","284800","284800","0.6947000014781952","0.6947000014781952","0.6947000014781952"
"445","285440","285440","285440","0.702799998819828","0.702799998819828","0.702799998819828","285440","285440","285440","0.640899998396635","0.640899998396635","0.640899998396635","285440","285440","285440","0.6997000002861022","0.6997000002861022","0.6997000002861022","285440","285440","285440","0.6845999982953072","0.6845999982953072","0.6845999982953072","285440","285440","285440","0.645599998831749","0.645599998831749","0.645599998831749","285440","285440","285440","0.683899998664856","0.683899998664856","0.683899998664856","283840","283840","283840","0.4196999993547797","0.4196999993547797","0.4196999993547797","284800","284800","284800","0.3893999999575317","0.3893999999575317","0.3893999999575317","285440","285440","285440","0.6668999993801117","0.6668999993801117","0.6668999993801117","285440","285440","285440","0.7026999986171723","0.7026999986171723","0.7026999986171723"
"446","286080","286080","286080","0.6996000024676323","0.6996000024676323","0.6996000024676323","286080","286080","286080","0.6294999997317791","0.6294999997317791","0.6294999997317791","286080","286080","286080","0.6966999992728233","0.6966999992728233","0.6966999992728233","286080","286080","286080","0.6912000024318695","0.6912000024318695","0.6912000024318695","286080","286080","286080","0.6222999987006187","0.6222999987006187","0.6222999987006187","286080","286080","286080","0.6855000004172325","0.6855000004172325","0.6855000004172325","284480","284480","284480","0.3912999997474253","0.3912999997474253","0.3912999997474253","285440","285440","285440","0.3116000007279217","0.3116000007279217","0.3116000007279217","286080","286080","286080","0.6952000015974045","0.6952000015974045","0.6952000015974045","286080","286080","286080","0.6889000025391578","0.6889000025391578","0.6889000025391578"
"447","286720","286720","286720","0.6948000004887581","0.6948000004887581","0.6948000004887581","286720","286720","286720","0.6182999995350837","0.6182999995350837","0.6182999995350837","286720","286720","286720","0.6993999996781349","0.6993999996781349","0.6993999996781349","286720","286720","286720","0.69759999781847","0.69759999781847","0.69759999781847","286720","286720","286720","0.6162000009417534","0.6162000009417534","0.6162000009417534","286720","286720","286720","0.6843999993801116","0.6843999993801116","0.6843999993801116","285120","285120","285120","0.3977999992109835","0.3977999992109835","0.3977999992109835","286080","286080","286080","0.3289999996684492","0.3289999996684492","0.3289999996684492","286720","286720","286720","0.6973000025749206","0.6973000025749206","0.6973000025749206","286720","286720","286720","0.6910000011324883","0.6910000011324883","0.6910000011324883"
"448","287360","287360","287360","0.6963000011444092","0.6963000011444092","0.6963000011444092","287360","287360","287360","0.6247000017017126","0.6247000017017126","0.6247000017017126","287360","287360","287360","0.6975000002980232","0.6975000002980232","0.6975000002980232","287360","287360","287360","0.6861999979615212","0.6861999979615212","0.6861999979615212","287360","287360","287360","0.6084000016748905","0.6084000016748905","0.6084000016748905","287360","287360","287360","0.6819000002741814","0.6819000002741814","0.6819000002741814","285760","285760","285760","0.38269999977201224","0.38269999977201224","0.38269999977201224","286720","286720","286720","0.35909999834373596","0.35909999834373596","0.35909999834373596","287360","287360","287360","0.6975999987125396","0.6975999987125396","0.6975999987125396","287360","287360","287360","0.6938000005483628","0.6938000005483628","0.6938000005483628"
"449","288000","288000","288000","0.6896000024676323","0.6896000024676323","0.6896000024676323","288000","288000","288000","0.6300000002980233","0.6300000002980233","0.6300000002980233","288000","288000","288000","0.7013999971747399","0.7013999971747399","0.7013999971747399","288000","288000","288000","0.6948999997973442","0.6948999997973442","0.6948999997973442","288000","288000","288000","0.6164000019431114","0.6164000019431114","0.6164000019431114","288000","288000","288000","0.6525000007450581","0.6525000007450581","0.6525000007450581","286400","286400","286400","0.4195000007003546","0.4195000007003546","0.4195000007003546","287360","287360","287360","0.33750000001862646","0.33750000001862646","0.33750000001862646","288000","288000","288000","0.7026000007987022","0.7026000007987022","0.7026000007987022","288000","288000","288000","0.6937999999523163","0.6937999999523163","0.6937999999523163"
"450","288640","288640","288640","0.6958999979496002","0.6958999979496002","0.6958999979496002","288640","288640","288640","0.6345999997854233","0.6345999997854233","0.6345999997854233","288640","288640","288640","0.702699999511242","0.702699999511242","0.702699999511242","288640","288640","288640","0.6780999998748303","0.6780999998748303","0.6780999998748303","288640","288640","288640","0.6304999971389771","0.6304999971389771","0.6304999971389771","288640","288640","288640","0.6859999990463257","0.6859999990463257","0.6859999990463257","287040","287040","287040","0.38789999971166256","0.38789999971166256","0.38789999971166256","288000","288000","288000","0.3763000000827014","0.3763000000827014","0.3763000000827014","288640","288640","288640","0.6967999991774559","0.6967999991774559","0.6967999991774559","288640","288640","288640","0.6848000001907348","0.6848000001907348","0.6848000001907348"
"451","289280","289280","289280","0.6928999999165535","0.6928999999165535","0.6928999999165535","289280","289280","289280","0.6405000016093254","0.6405000016093254","0.6405000016093254","289280","289280","289280","0.6971000018715858","0.6971000018715858","0.6971000018715858","289280","289280","289280","0.6962000000476837","0.6962000000476837","0.6962000000476837","289280","289280","289280","0.6479000000655651","0.6479000000655651","0.6479000000655651","289280","289280","289280","0.6883000001311302","0.6883000001311302","0.6883000001311302","287680","287680","287680","0.39310000110417603","0.39310000110417603","0.39310000110417603","288640","288640","288640","0.39540000127628444","0.39540000127628444","0.39540000127628444","289280","289280","289280","0.6983000022172928","0.6983000022172928","0.6983000022172928","289280","289280","289280","0.695799998641014","0.695799998641014","0.695799998641014"
"452","289920","289920","289920","0.6891999980807304","0.6891999980807304","0.6891999980807304","289920","289920","289920","0.6328999996185303","0.6328999996185303","0.6328999996185303","289920","289920","289920","0.6987000009417534","0.6987000009417534","0.6987000009417534","289920","289920","289920","0.6913999991118908","0.6913999991118908","0.6913999991118908","289920","289920","289920","0.6306999984383583","0.6306999984383583","0.6306999984383583","289920","289920","289920","0.6856999984383583","0.6856999984383583","0.6856999984383583","288320","288320","288320","0.396400000769645","0.396400000769645","0.396400000769645","289280","289280","289280","0.3394000010378659","0.3394000010378659","0.3394000010378659","289920","289920","289920","0.6944000017642975","0.6944000017642975","0.6944000017642975","289920","289920","289920","0.6998000004887581","0.6998000004887581","0.6998000004887581"
"453","290560","290560","290560","0.6965000015497208","0.6965000015497208","0.6965000015497208","290560","290560","290560","0.6430999998748302","0.6430999998748302","0.6430999998748302","290560","290560","290560","0.6980999979376793","0.6980999979376793","0.6980999979376793","290560","290560","290560","0.6909999999403954","0.6909999999403954","0.6909999999403954","290560","290560","290560","0.6346999998390674","0.6346999998390674","0.6346999998390674","290560","290560","290560","0.6853999984264374","0.6853999984264374","0.6853999984264374","288960","288960","288960","0.4195000006072223","0.4195000006072223","0.4195000006072223","289920","289920","289920","0.3329999998770654","0.3329999998770654","0.3329999998770654","290560","290560","290560","0.6989999997615814","0.6989999997615814","0.6989999997615814","290560","290560","290560","0.6965999984741211","0.6965999984741211","0.6965999984741211"
"454","291200","291200","291200","0.6961999982595444","0.6961999982595444","0.6961999982595444","291200","291200","291200","0.6506999994814396","0.6506999994814396","0.6506999994814396","291200","291200","291200","0.691899998486042","0.691899998486042","0.691899998486042","291200","291200","291200","0.6398999959230423","0.6398999959230423","0.6398999959230423","291200","291200","291200","0.6354000006616115","0.6354000006616115","0.6354000006616115","291200","291200","291200","0.6848999999463559","0.6848999999463559","0.6848999999463559","289600","289600","289600","0.45519999906420705","0.45519999906420705","0.45519999906420705","290560","290560","290560","0.38130000019446014","0.38130000019446014","0.38130000019446014","291200","291200","291200","0.7013999989628792","0.7013999989628792","0.7013999989628792","291200","291200","291200","0.674300000667572","0.674300000667572","0.674300000667572"
"455","291840","291840","291840","0.6942000019550324","0.6942000019550324","0.6942000019550324","291840","291840","291840","0.6449999995529652","0.6449999995529652","0.6449999995529652","291840","291840","291840","0.6696000012755394","0.6696000012755394","0.6696000012755394","291840","291840","291840","0.6913999983668327","0.6913999983668327","0.6913999983668327","291840","291840","291840","0.6328999982774257","0.6328999982774257","0.6328999982774257","291840","291840","291840","0.6921000021696091","0.6921000021696091","0.6921000021696091","290240","290240","290240","0.4178000026009977","0.4178000026009977","0.4178000026009977","291200","291200","291200","0.34829999957233665","0.34829999957233665","0.34829999957233665","291840","291840","291840","0.6997999987006187","0.6997999987006187","0.6997999987006187","291840","291840","291840","0.6868999990820884","0.6868999990820884","0.6868999990820884"
"456","292480","292480","292480","0.6932999977469444","0.6932999977469444","0.6932999977469444","292480","292480","292480","0.6574000011384488","0.6574000011384488","0.6574000011384488","292480","292480","292480","0.7009000000357628","0.7009000000357628","0.7009000000357628","292480","292480","292480","0.6962999984622001","0.6962999984622001","0.6962999984622001","292480","292480","292480","0.6478999975323677","0.6478999975323677","0.6478999975323677","292480","292480","292480","0.6955000001192093","0.6955000001192093","0.6955000001192093","290880","290880","290880","0.4253999989852309","0.4253999989852309","0.4253999989852309","291840","291840","291840","0.3843999994173646","0.3843999994173646","0.3843999994173646","292480","292480","292480","0.6985000005364418","0.6985000005364418","0.6985000005364418","292480","292480","292480","0.686699998229742","0.686699998229742","0.686699998229742"
"457","293120","293120","293120","0.689199997484684","0.689199997484684","0.689199997484684","293120","293120","293120","0.6416999995708466","0.6416999995708466","0.6416999995708466","293120","293120","293120","0.7005999979376792","0.7005999979376792","0.7005999979376792","293120","293120","293120","0.6854999983310699","0.6854999983310699","0.6854999983310699","293120","293120","293120","0.6418000000715256","0.6418000000715256","0.6418000000715256","293120","293120","293120","0.6941999995708465","0.6941999995708465","0.6941999995708465","291520","291520","291520","0.3883000003546476","0.3883000003546476","0.3883000003546476","292480","292480","292480","0.3497999991476536","0.3497999991476536","0.3497999991476536","293120","293120","293120","0.6960999971628189","0.6960999971628189","0.6960999971628189","293120","293120","293120","0.6971000005304814","0.6971000005304814","0.6971000005304814"
"458","293760","293760","293760","0.698300002515316","0.698300002515316","0.698300002515316","293760","293760","293760","0.6622999981045723","0.6622999981045723","0.6622999981045723","293760","293760","293760","0.7036999967694283","0.7036999967694283","0.7036999967694283","293760","293760","293760","0.6891999983787537","0.6891999983787537","0.6891999983787537","293760","293760","293760","0.6340999983251094","0.6340999983251094","0.6340999983251094","293760","293760","293760","0.6946999981999398","0.6946999981999398","0.6946999981999398","292160","292160","292160","0.4143999999947846","0.4143999999947846","0.4143999999947846","293120","293120","293120","0.32500000040978194","0.32500000040978194","0.32500000040978194","293760","293760","293760","0.7012999987602234","0.7012999987602234","0.7012999987602234","293760","293760","293760","0.6952999991178512","0.6952999991178512","0.6952999991178512"
"459","294400","294400","294400","0.700599998831749","0.700599998831749","0.700599998831749","294400","294400","294400","0.6436000017821789","0.6436000017821789","0.6436000017821789","294400","294400","294400","0.6788000008463859","0.6788000008463859","0.6788000008463859","294400","294400","294400","0.6841000008583069","0.6841000008583069","0.6841000008583069","294400","294400","294400","0.6372999997437","0.6372999997437","0.6372999997437","294400","294400","294400","0.6887000036239624","0.6887000036239624","0.6887000036239624","292800","292800","292800","0.42519999962300065","0.42519999962300065","0.42519999962300065","293760","293760","293760","0.3839000003226101","0.3839000003226101","0.3839000003226101","294400","294400","294400","0.7013999995589256","0.7013999995589256","0.7013999995589256","294400","294400","294400","0.6968999999761581","0.6968999999761581","0.6968999999761581"
"460","295040","295040","295040","0.6914000010490418","0.6914000010490418","0.6914000010490418","295040","295040","295040","0.6448000022023916","0.6448000022023916","0.6448000022023916","295040","295040","295040","0.6984999990463256","0.6984999990463256","0.6984999990463256","295040","295040","295040","0.6913999983668327","0.6913999983668327","0.6913999983668327","295040","295040","295040","0.6322999998927117","0.6322999998927117","0.6322999998927117","295040","295040","295040","0.693700001835823","0.693700001835823","0.693700001835823","293440","293440","293440","0.410599999781698","0.410599999781698","0.410599999781698","294400","294400","294400","0.3524000002630055","0.3524000002630055","0.3524000002630055","295040","295040","295040","0.6960999989509582","0.6960999989509582","0.6960999989509582","295040","295040","295040","0.6936999979615212","0.6936999979615212","0.6936999979615212"
"461","295680","295680","295680","0.6911999967694282","0.6911999967694282","0.6911999967694282","295680","295680","295680","0.6265999981760979","0.6265999981760979","0.6265999981760979","295680","295680","295680","0.700399999320507","0.700399999320507","0.700399999320507","295680","295680","295680","0.697600000500679","0.697600000500679","0.697600000500679","295680","295680","295680","0.6336999967694282","0.6336999967694282","0.6336999967694282","295680","295680","295680","0.6943999987840652","0.6943999987840652","0.6943999987840652","294080","294080","294080","0.41700000124052167","0.41700000124052167","0.41700000124052167","295040","295040","295040","0.3714000000432134","0.3714000000432134","0.3714000000432134","295680","295680","295680","0.6993000024557113","0.6993000024557113","0.6993000024557113","295680","295680","295680","0.6978999990224838","0.6978999990224838","0.6978999990224838"
"462","296320","296320","296320","0.6961999964714051","0.6961999964714051","0.6961999964714051","296320","296320","296320","0.649199997484684","0.649199997484684","0.649199997484684","296320","296320","296320","0.7014000019431115","0.7014000019431115","0.7014000019431115","296320","296320","296320","0.6884000000357627","0.6884000000357627","0.6884000000357627","296320","296320","296320","0.6216999983787537","0.6216999983787537","0.6216999983787537","296320","296320","296320","0.6869999992847443","0.6869999992847443","0.6869999992847443","294720","294720","294720","0.4414999997243285","0.4414999997243285","0.4414999997243285","295680","295680","295680","0.3885999989695847","0.3885999989695847","0.3885999989695847","296320","296320","296320","0.6929999980330467","0.6929999980330467","0.6929999980330467","296320","296320","296320","0.7032999983429908","0.7032999983429908","0.7032999983429908"
"463","296960","296960","296960","0.6962000039219857","0.6962000039219857","0.6962000039219857","296960","296960","296960","0.6345999974012375","0.6345999974012375","0.6345999974012375","296960","296960","296960","0.7041000005602837","0.7041000005602837","0.7041000005602837","296960","296960","296960","0.6918999987840653","0.6918999987840653","0.6918999987840653","296960","296960","296960","0.6431000009179115","0.6431000009179115","0.6431000009179115","296960","296960","296960","0.690399999320507","0.690399999320507","0.690399999320507","295360","295360","295360","0.3965999998338521","0.3965999998338521","0.3965999998338521","296320","296320","296320","0.40399999825283883","0.40399999825283883","0.40399999825283883","296960","296960","296960","0.6935999989509583","0.6935999989509583","0.6935999989509583","296960","296960","296960","0.6876999986171722","0.6876999986171722","0.6876999986171722"
"464","297600","297600","297600","0.6928999981284142","0.6928999981284142","0.6928999981284142","297600","297600","297600","0.6213999992609024","0.6213999992609024","0.6213999992609024","297600","297600","297600","0.7011999985575676","0.7011999985575676","0.7011999985575676","297600","297600","297600","0.6938999998569488","0.6938999998569488","0.6938999998569488","297600","297600","297600","0.6373999999463558","0.6373999999463558","0.6373999999463558","297600","297600","297600","0.6851999992132187","0.6851999992132187","0.6851999992132187","296000","296000","296000","0.40809999879449604","0.40809999879449604","0.40809999879449604","296960","296960","296960","0.36799999998882416","0.36799999998882416","0.36799999998882416","297600","297600","297600","0.6856999999284744","0.6856999999284744","0.6856999999284744","297600","297600","297600","0.6992999976873397","0.6992999976873397","0.6992999976873397"
"465","298240","298240","298240","0.6934999987483025","0.6934999987483025","0.6934999987483025","298240","298240","298240","0.6064000010490418","0.6064000010490418","0.6064000010490418","298240","298240","298240","0.6819000002741814","0.6819000002741814","0.6819000002741814","298240","298240","298240","0.6931000006198883","0.6931000006198883","0.6931000006198883","298240","298240","298240","0.642699999064207","0.642699999064207","0.642699999064207","298240","298240","298240","0.6969999983906746","0.6969999983906746","0.6969999983906746","296640","296640","296640","0.36599999902769925","0.36599999902769925","0.36599999902769925","297600","297600","297600","0.40019999977201226","0.40019999977201226","0.40019999977201226","298240","298240","298240","0.6947000008821488","0.6947000008821488","0.6947000008821488","298240","298240","298240","0.6987999990582466","0.6987999990582466","0.6987999990582466"
"466","298880","298880","298880","0.6982999995350838","0.6982999995350838","0.6982999995350838","298880","298880","298880","0.6461000016331673","0.6461000016331673","0.6461000016331673","298880","298880","298880","0.701899998486042","0.701899998486042","0.701899998486042","298880","298880","298880","0.6856999999284744","0.6856999999284744","0.6856999999284744","298880","298880","298880","0.6510000009089708","0.6510000009089708","0.6510000009089708","298880","298880","298880","0.691099998652935","0.691099998652935","0.691099998652935","297280","297280","297280","0.3907000000961125","0.3907000000961125","0.3907000000961125","298240","298240","298240","0.4433999992720783","0.4433999992720783","0.4433999992720783","298880","298880","298880","0.6972000017762184","0.6972000017762184","0.6972000017762184","298880","298880","298880","0.6999000003933906","0.6999000003933906","0.6999000003933906"
"467","299520","299520","299520","0.6668999993801117","0.6668999993801117","0.6668999993801117","299520","299520","299520","0.651600001603365","0.651600001603365","0.651600001603365","299520","299520","299520","0.6991000014543534","0.6991000014543534","0.6991000014543534","299520","299520","299520","0.6908000004291535","0.6908000004291535","0.6908000004291535","299520","299520","299520","0.6462000011652708","0.6462000011652708","0.6462000011652708","299520","299520","299520","0.6884000012278557","0.6884000012278557","0.6884000012278557","297920","297920","297920","0.401000000461936","0.401000000461936","0.401000000461936","298880","298880","298880","0.4256999988853931","0.4256999988853931","0.4256999988853931","299520","299520","299520","0.6922999969124795","0.6922999969124795","0.6922999969124795","299520","299520","299520","0.700900000333786","0.700900000333786","0.700900000333786"
"468","300160","300160","300160","0.6889999988675117","0.6889999988675117","0.6889999988675117","300160","300160","300160","0.6358999986201525","0.6358999986201525","0.6358999986201525","300160","300160","300160","0.6971999990940094","0.6971999990940094","0.6971999990940094","300160","300160","300160","0.6925000035762787","0.6925000035762787","0.6925000035762787","300160","300160","300160","0.6550000004470349","0.6550000004470349","0.6550000004470349","300160","300160","300160","0.6951000013947487","0.6951000013947487","0.6951000013947487","298560","298560","298560","0.3635000002756715","0.3635000002756715","0.3635000002756715","299520","299520","299520","0.39999999994412067","0.39999999994412067","0.39999999994412067","300160","300160","300160","0.7024999985098839","0.7024999985098839","0.7024999985098839","300160","300160","300160","0.7017999985814094","0.7017999985814094","0.7017999985814094"
"469","300800","300800","300800","0.7009999987483024","0.7009999987483024","0.7009999987483024","300800","300800","300800","0.6447000010311603","0.6447000010311603","0.6447000010311603","300800","300800","300800","0.7012000009417534","0.7012000009417534","0.7012000009417534","300800","300800","300800","0.6893000012636185","0.6893000012636185","0.6893000012636185","300800","300800","300800","0.6372999994456768","0.6372999994456768","0.6372999994456768","300800","300800","300800","0.6930000022053718","0.6930000022053718","0.6930000022053718","299200","299200","299200","0.36360000209882853","0.36360000209882853","0.36360000209882853","300160","300160","300160","0.3818999987654388","0.3818999987654388","0.3818999987654388","300800","300800","300800","0.6986999976634979","0.6986999976634979","0.6986999976634979","300800","300800","300800","0.7044999960064888","0.7044999960064888","0.7044999960064888"
"470","301440","301440","301440","0.6992000019550324","0.6992000019550324","0.6992000019550324","301440","301440","301440","0.6453999993205071","0.6453999993205071","0.6453999993205071","301440","301440","301440","0.6943000012636185","0.6943000012636185","0.6943000012636185","301440","301440","301440","0.6796999976038933","0.6796999976038933","0.6796999976038933","301440","301440","301440","0.6314999994635582","0.6314999994635582","0.6314999994635582","301440","301440","301440","0.692500002682209","0.692500002682209","0.692500002682209","299840","299840","299840","0.40990000158548356","0.40990000158548356","0.40990000158548356","300800","300800","300800","0.35749999810010197","0.35749999810010197","0.35749999810010197","301440","301440","301440","0.6656000018119812","0.6656000018119812","0.6656000018119812","301440","301440","301440","0.6982999992370605","0.6982999992370605","0.6982999992370605"
"471","302080","302080","302080","0.6968000000715255","0.6968000000715255","0.6968000000715255","302080","302080","302080","0.6443999989330769","0.6443999989330769","0.6443999989330769","302080","302080","302080","0.6949999997019768","0.6949999997019768","0.6949999997019768","302080","302080","302080","0.6849999964237213","0.6849999964237213","0.6849999964237213","302080","302080","302080","0.642300003618002","0.642300003618002","0.642300003618002","302080","302080","302080","0.6944000047445297","0.6944000047445297","0.6944000047445297","300480","300480","300480","0.3676000004447997","0.3676000004447997","0.3676000004447997","301440","301440","301440","0.4215999983623624","0.4215999983623624","0.4215999983623624","302080","302080","302080","0.6752000015974045","0.6752000015974045","0.6752000015974045","302080","302080","302080","0.7001999986171722","0.7001999986171722","0.7001999986171722"
"472","302720","302720","302720","0.6884999999403953","0.6884999999403953","0.6884999999403953","302720","302720","302720","0.6272999998927117","0.6272999998927117","0.6272999998927117","302720","302720","302720","0.6988999980688095","0.6988999980688095","0.6988999980688095","302720","302720","302720","0.6899999997019768","0.6899999997019768","0.6899999997019768","302720","302720","302720","0.638699998781085","0.638699998781085","0.638699998781085","302720","302720","302720","0.695700001269579","0.695700001269579","0.695700001269579","301120","301120","301120","0.36870000038295986","0.36870000038295986","0.36870000038295986","302080","302080","302080","0.3981000004336238","0.3981000004336238","0.3981000004336238","302720","302720","302720","0.6913999980688095","0.6913999980688095","0.6913999980688095","302720","302720","302720","0.6947999995946884","0.6947999995946884","0.6947999995946884"
"473","303360","303360","303360","0.6963999980688095","0.6963999980688095","0.6963999980688095","303360","303360","303360","0.6263999983668327","0.6263999983668327","0.6263999983668327","303360","303360","303360","0.7031000006198883","0.7031000006198883","0.7031000006198883","303360","303360","303360","0.6944000002741814","0.6944000002741814","0.6944000002741814","303360","303360","303360","0.6291999988257885","0.6291999988257885","0.6291999988257885","303360","303360","303360","0.6940000008046627","0.6940000008046627","0.6940000008046627","301760","301760","301760","0.4097999984025955","0.4097999984025955","0.4097999984025955","302720","302720","302720","0.4190000026114285","0.4190000026114285","0.4190000026114285","303360","303360","303360","0.6946999981999398","0.6946999981999398","0.6946999981999398","303360","303360","303360","0.6929000020027161","0.6929000020027161","0.6929000020027161"
"474","304000","304000","304000","0.6956999999284744","0.6956999999284744","0.6956999999284744","304000","304000","304000","0.6266999982297421","0.6266999982297421","0.6266999982297421","304000","304000","304000","0.6951000002026558","0.6951000002026558","0.6951000002026558","304000","304000","304000","0.6870999974012375","0.6870999974012375","0.6870999974012375","304000","304000","304000","0.6388000014424324","0.6388000014424324","0.6388000014424324","304000","304000","304000","0.6871000000834465","0.6871000000834465","0.6871000000834465","302400","302400","302400","0.3844999999925494","0.3844999999925494","0.3844999999925494","303360","303360","303360","0.43339999847114086","0.43339999847114086","0.43339999847114086","304000","304000","304000","0.6934000000357627","0.6934000000357627","0.6934000000357627","304000","304000","304000","0.691700002849102","0.691700002849102","0.691700002849102"
"475","304640","304640","304640","0.6968999975919723","0.6968999975919723","0.6968999975919723","304640","304640","304640","0.6395000019669532","0.6395000019669532","0.6395000019669532","304640","304640","304640","0.6976999974250794","0.6976999974250794","0.6976999974250794","304640","304640","304640","0.6901999992132187","0.6901999992132187","0.6901999992132187","304640","304640","304640","0.6372999994456768","0.6372999994456768","0.6372999994456768","304640","304640","304640","0.694300000667572","0.694300000667572","0.694300000667572","303040","303040","303040","0.4273999992199242","0.4273999992199242","0.4273999992199242","304000","304000","304000","0.38490000123158097","0.38490000123158097","0.38490000123158097","304640","304640","304640","0.697699999511242","0.697699999511242","0.697699999511242","304640","304640","304640","0.6780999989807606","0.6780999989807606","0.6780999989807606"
"476","305280","305280","305280","0.7035999983549118","0.7035999983549118","0.7035999983549118","305280","305280","305280","0.635899998396635","0.635899998396635","0.635899998396635","305280","305280","305280","0.6960000014305114","0.6960000014305114","0.6960000014305114","305280","305280","305280","0.6895999991893769","0.6895999991893769","0.6895999991893769","305280","305280","305280","0.6425000017881394","0.6425000017881394","0.6425000017881394","305280","305280","305280","0.6862000012397766","0.6862000012397766","0.6862000012397766","303680","303680","303680","0.4186999990604818","0.4186999990604818","0.4186999990604818","304640","304640","304640","0.3832999999076128","0.3832999999076128","0.3832999999076128","305280","305280","305280","0.6994999992847443","0.6994999992847443","0.6994999992847443","305280","305280","305280","0.6934999971091748","0.6934999971091748","0.6934999971091748"
"477","305920","305920","305920","0.7013000026345253","0.7013000026345253","0.7013000026345253","305920","305920","305920","0.6367000037431717","0.6367000037431717","0.6367000037431717","305920","305920","305920","0.7019000002741813","0.7019000002741813","0.7019000002741813","305920","305920","305920","0.6963000005483627","0.6963000005483627","0.6963000005483627","305920","305920","305920","0.6317999994754792","0.6317999994754792","0.6317999994754792","305920","305920","305920","0.6759999987483024","0.6759999987483024","0.6759999987483024","304320","304320","304320","0.4351999998278916","0.4351999998278916","0.4351999998278916","305280","305280","305280","0.3981999975256622","0.3981999975256622","0.3981999975256622","305920","305920","305920","0.7016000002622604","0.7016000002622604","0.7016000002622604","305920","305920","305920","0.6954999992251396","0.6954999992251396","0.6954999992251396"
"478","306560","306560","306560","0.6986000004410744","0.6986000004410744","0.6986000004410744","306560","306560","306560","0.6214000008255244","0.6214000008255244","0.6214000008255244","306560","306560","306560","0.701200000345707","0.701200000345707","0.701200000345707","306560","306560","306560","0.7003000003099441","0.7003000003099441","0.7003000003099441","306560","306560","306560","0.6556000004708767","0.6556000004708767","0.6556000004708767","306560","306560","306560","0.6869999974966049","0.6869999974966049","0.6869999974966049","304960","304960","304960","0.3937000003643334","0.3937000003643334","0.3937000003643334","305920","305920","305920","0.4235999983921647","0.4235999983921647","0.4235999983921647","306560","306560","306560","0.6984999987483025","0.6984999987483025","0.6984999987483025","306560","306560","306560","0.6970999991893768","0.6970999991893768","0.6970999991893768"
"479","307200","307200","307200","0.7012999990582466","0.7012999990582466","0.7012999990582466","307200","307200","307200","0.6532999991625548","0.6532999991625548","0.6532999991625548","307200","307200","307200","0.7045999979972839","0.7045999979972839","0.7045999979972839","307200","307200","307200","0.6947999987006187","0.6947999987006187","0.6947999987006187","307200","307200","307200","0.6295999999344349","0.6295999999344349","0.6295999999344349","307200","307200","307200","0.6907000011205673","0.6907000011205673","0.6907000011205673","305600","305600","305600","0.4371000010147691","0.4371000010147691","0.4371000010147691","306560","306560","306560","0.40109999721869827","0.40109999721869827","0.40109999721869827","307200","307200","307200","0.7031999987363815","0.7031999987363815","0.7031999987363815","307200","307200","307200","0.6969999992847442","0.6969999992847442","0.6969999992847442"
"480","307840","307840","307840","0.6968999952077866","0.6968999952077866","0.6968999952077866","307840","307840","307840","0.6502999970316887","0.6502999970316887","0.6502999970316887","307840","307840","307840","0.7051999992132187","0.7051999992132187","0.7051999992132187","307840","307840","307840","0.694599996805191","0.694599996805191","0.694599996805191","307840","307840","307840","0.6397999995201826","0.6397999995201826","0.6397999995201826","307840","307840","307840","0.6982999974489212","0.6982999974489212","0.6982999974489212","306240","306240","306240","0.4332999995164573","0.4332999995164573","0.4332999995164573","307200","307200","307200","0.41469999864697454","0.41469999864697454","0.41469999864697454","307840","307840","307840","0.7010999974608422","0.7010999974608422","0.7010999974608422","307840","307840","307840","0.6749000006914139","0.6749000006914139","0.6749000006914139"
"481","308480","308480","308480","0.6949999967217445","0.6949999967217445","0.6949999967217445","308480","308480","308480","0.6486000001430512","0.6486000001430512","0.6486000001430512","308480","308480","308480","0.7067999997735024","0.7067999997735024","0.7067999997735024","308480","308480","308480","0.6905000004172325","0.6905000004172325","0.6905000004172325","308480","308480","308480","0.6415999995917082","0.6415999995917082","0.6415999995917082","308480","308480","308480","0.6944999985396862","0.6944999985396862","0.6944999985396862","306880","306880","306880","0.44049999747425317","0.44049999747425317","0.44049999747425317","307840","307840","307840","0.420000000782311","0.420000000782311","0.420000000782311","308480","308480","308480","0.7020000010728836","0.7020000010728836","0.7020000010728836","308480","308480","308480","0.6792999967932701","0.6792999967932701","0.6792999967932701"
"482","309120","309120","309120","0.703100000321865","0.703100000321865","0.703100000321865","309120","309120","309120","0.6404000011086464","0.6404000011086464","0.6404000011086464","309120","309120","309120","0.7031000006198883","0.7031000006198883","0.7031000006198883","309120","309120","309120","0.6868999992311001","0.6868999992311001","0.6868999992311001","309120","309120","309120","0.6389999979734421","0.6389999979734421","0.6389999979734421","309120","309120","309120","0.6950999984145164","0.6950999984145164","0.6950999984145164","307520","307520","307520","0.40680000023916363","0.40680000023916363","0.40680000023916363","308480","308480","308480","0.4441999997198582","0.4441999997198582","0.4441999997198582","309120","309120","309120","0.7017000019550323","0.7017000019550323","0.7017000019550323","309120","309120","309120","0.693999999165535","0.693999999165535","0.693999999165535"
"483","309760","309760","309760","0.7023000028729439","0.7023000028729439","0.7023000028729439","309760","309760","309760","0.6449000012874603","0.6449000012874603","0.6449000012874603","309760","309760","309760","0.7075000008940697","0.7075000008940697","0.7075000008940697","309760","309760","309760","0.6830999997258186","0.6830999997258186","0.6830999997258186","309760","309760","309760","0.6571000023186206","0.6571000023186206","0.6571000023186206","309760","309760","309760","0.6969999992847442","0.6969999992847442","0.6969999992847442","308160","308160","308160","0.4375999995134771","0.4375999995134771","0.4375999995134771","309120","309120","309120","0.44069999964907763","0.44069999964907763","0.44069999964907763","309760","309760","309760","0.6982999995350838","0.6982999995350838","0.6982999995350838","309760","309760","309760","0.6896999979019165","0.6896999979019165","0.6896999979019165"
"484","310400","310400","310400","0.6712000006437302","0.6712000006437302","0.6712000006437302","310400","310400","310400","0.6505999995023012","0.6505999995023012","0.6505999995023012","310400","310400","310400","0.7032999977469444","0.7032999977469444","0.7032999977469444","310400","310400","310400","0.689499998986721","0.689499998986721","0.689499998986721","310400","310400","310400","0.6628999990224839","0.6628999990224839","0.6628999990224839","310400","310400","310400","0.6964000013470649","0.6964000013470649","0.6964000013470649","308800","308800","308800","0.45300000125542284","0.45300000125542284","0.45300000125542284","309760","309760","309760","0.4152000003494322","0.4152000003494322","0.4152000003494322","310400","310400","310400","0.7025999996066093","0.7025999996066093","0.7025999996066093","310400","310400","310400","0.6929999986290931","0.6929999986290931","0.6929999986290931"
"485","311040","311040","311040","0.7039000007510186","0.7039000007510186","0.7039000007510186","311040","311040","311040","0.6303000010550022","0.6303000010550022","0.6303000010550022","311040","311040","311040","0.7030999967455864","0.7030999967455864","0.7030999967455864","311040","311040","311040","0.6923000000417232","0.6923000000417232","0.6923000000417232","311040","311040","311040","0.6577999983727932","0.6577999983727932","0.6577999983727932","311040","311040","311040","0.6932999995350838","0.6932999995350838","0.6932999995350838","309440","309440","309440","0.42410000126808883","0.42410000126808883","0.42410000126808883","310400","310400","310400","0.37840000182390215","0.37840000182390215","0.37840000182390215","311040","311040","311040","0.6992999982833862","0.6992999982833862","0.6992999982833862","311040","311040","311040","0.6972999982535839","0.6972999982535839","0.6972999982535839"
"486","311680","311680","311680","0.7030000013113021","0.7030000013113021","0.7030000013113021","311680","311680","311680","0.638700001090765","0.638700001090765","0.638700001090765","311680","311680","311680","0.6986000010371208","0.6986000010371208","0.6986000010371208","311680","311680","311680","0.6858999995887279","0.6858999995887279","0.6858999995887279","311680","311680","311680","0.6608000013232231","0.6608000013232231","0.6608000013232231","311680","311680","311680","0.6974999955296517","0.6974999955296517","0.6974999955296517","310080","310080","310080","0.38879999903962015","0.38879999903962015","0.38879999903962015","311040","311040","311040","0.3812999987602234","0.3812999987602234","0.3812999987602234","311680","311680","311680","0.700799995958805","0.700799995958805","0.700799995958805","311680","311680","311680","0.6984000000357627","0.6984000000357627","0.6984000000357627"
"487","312320","312320","312320","0.6980000007152557","0.6980000007152557","0.6980000007152557","312320","312320","312320","0.6437000009417534","0.6437000009417534","0.6437000009417534","312320","312320","312320","0.700799997150898","0.700799997150898","0.700799997150898","312320","312320","312320","0.6859999984502793","0.6859999984502793","0.6859999984502793","312320","312320","312320","0.6676000002026558","0.6676000002026558","0.6676000002026558","312320","312320","312320","0.6890999996662139","0.6890999996662139","0.6890999996662139","310720","310720","310720","0.4106000008806586","0.4106000008806586","0.4106000008806586","311680","311680","311680","0.4101999984495342","0.4101999984495342","0.4101999984495342","312320","312320","312320","0.6998999986052513","0.6998999986052513","0.6998999986052513","312320","312320","312320","0.703000001013279","0.703000001013279","0.703000001013279"
"488","312960","312960","312960","0.7062999987602234","0.7062999987602234","0.7062999987602234","312960","312960","312960","0.6442999998480081","0.6442999998480081","0.6442999998480081","312960","312960","312960","0.7021999955177307","0.7021999955177307","0.7021999955177307","312960","312960","312960","0.6904000008106231","0.6904000008106231","0.6904000008106231","312960","312960","312960","0.6460999993234873","0.6460999993234873","0.6460999993234873","312960","312960","312960","0.6855000001192093","0.6855000001192093","0.6855000001192093","311360","311360","311360","0.4017000003904104","0.4017000003904104","0.4017000003904104","312320","312320","312320","0.41090000040829183","0.41090000040829183","0.41090000040829183","312960","312960","312960","0.6967999991774559","0.6967999991774559","0.6967999991774559","312960","312960","312960","0.698499998152256","0.698499998152256","0.698499998152256"
"489","313600","313600","313600","0.7045999976992607","0.7045999976992607","0.7045999976992607","313600","313600","313600","0.6422999997437","0.6422999997437","0.6422999997437","313600","313600","313600","0.7057999983429909","0.7057999983429909","0.7057999983429909","313600","313600","313600","0.6861999997496605","0.6861999997496605","0.6861999997496605","313600","313600","313600","0.6416000005602837","0.6416000005602837","0.6416000005602837","313600","313600","313600","0.6982000008225441","0.6982000008225441","0.6982000008225441","312000","312000","312000","0.40640000021085143","0.40640000021085143","0.40640000021085143","312960","312960","312960","0.3851999997906387","0.3851999997906387","0.3851999997906387","313600","313600","313600","0.7012999978661537","0.7012999978661537","0.7012999978661537","313600","313600","313600","0.7044000020623207","0.7044000020623207","0.7044000020623207"
"490","314240","314240","314240","0.7049999991059304","0.7049999991059304","0.7049999991059304","314240","314240","314240","0.644199997857213","0.644199997857213","0.644199997857213","314240","314240","314240","0.7083999985456466","0.7083999985456466","0.7083999985456466","314240","314240","314240","0.6918999999761581","0.6918999999761581","0.6918999999761581","314240","314240","314240","0.6383000006526709","0.6383000006526709","0.6383000006526709","314240","314240","314240","0.6758000019192696","0.6758000019192696","0.6758000019192696","312640","312640","312640","0.3884999985434115","0.3884999985434115","0.3884999985434115","313600","313600","313600","0.368499998934567","0.368499998934567","0.368499998934567","314240","314240","314240","0.7023999992012978","0.7023999992012978","0.7023999992012978","314240","314240","314240","0.6992000027000904","0.6992000027000904","0.6992000027000904"
"491","314880","314880","314880","0.6969999995827675","0.6969999995827675","0.6969999995827675","314880","314880","314880","0.618999999538064","0.618999999538064","0.618999999538064","314880","314880","314880","0.7032999995350838","0.7032999995350838","0.7032999995350838","314880","314880","314880","0.6897999992966652","0.6897999992966652","0.6897999992966652","314880","314880","314880","0.651700000911951","0.651700000911951","0.651700000911951","314880","314880","314880","0.6887000000476837","0.6887000000476837","0.6887000000476837","313280","313280","313280","0.42619999976828693","0.42619999976828693","0.42619999976828693","314240","314240","314240","0.4099000003747642","0.4099000003747642","0.4099000003747642","314880","314880","314880","0.7041000020503998","0.7041000020503998","0.7041000020503998","314880","314880","314880","0.6867000003159046","0.6867000003159046","0.6867000003159046"
"492","315520","315520","315520","0.6763000006973744","0.6763000006973744","0.6763000006973744","315520","315520","315520","0.6469999973475933","0.6469999973475933","0.6469999973475933","315520","315520","315520","0.7095000022649764","0.7095000022649764","0.7095000022649764","315520","315520","315520","0.694499997496605","0.694499997496605","0.694499997496605","315520","315520","315520","0.6476999958977103","0.6476999958977103","0.6476999958977103","315520","315520","315520","0.6989000001549721","0.6989000001549721","0.6989000001549721","313920","313920","313920","0.42639999914914367","0.42639999914914367","0.42639999914914367","314880","314880","314880","0.38359999913722276","0.38359999913722276","0.38359999913722276","315520","315520","315520","0.7066999989748001","0.7066999989748001","0.7066999989748001","315520","315520","315520","0.6971000009775161","0.6971000009775161","0.6971000009775161"
"493","316160","316160","316160","0.6987999972701072","0.6987999972701072","0.6987999972701072","316160","316160","316160","0.6510000003874302","0.6510000003874302","0.6510000003874302","316160","316160","316160","0.7030999973416329","0.7030999973416329","0.7030999973416329","316160","316160","316160","0.690600001513958","0.690600001513958","0.690600001513958","316160","316160","316160","0.6633000005036592","0.6633000005036592","0.6633000005036592","316160","316160","316160","0.6923999997973442","0.6923999997973442","0.6923999997973442","314560","314560","314560","0.3995000002719462","0.3995000002719462","0.3995000002719462","315520","315520","315520","0.4237000009045005","0.4237000009045005","0.4237000009045005","316160","316160","316160","0.6890999984741211","0.6890999984741211","0.6890999984741211","316160","316160","316160","0.7016999985277653","0.7016999985277653","0.7016999985277653"
"494","316800","316800","316800","0.6992999985814095","0.6992999985814095","0.6992999985814095","316800","316800","316800","0.6596999976038933","0.6596999976038933","0.6596999976038933","316800","316800","316800","0.7031999999284744","0.7031999999284744","0.7031999999284744","316800","316800","316800","0.6941999992728234","0.6941999992728234","0.6941999992728234","316800","316800","316800","0.6568999993056059","0.6568999993056059","0.6568999993056059","316800","316800","316800","0.6960999983549118","0.6960999983549118","0.6960999983549118","315200","315200","315200","0.42719999896362426","0.42719999896362426","0.42719999896362426","316160","316160","316160","0.4207999983802438","0.4207999983802438","0.4207999983802438","316800","316800","316800","0.7019999971985817","0.7019999971985817","0.7019999971985817","316800","316800","316800","0.7005999974906445","0.7005999974906445","0.7005999974906445"
"495","317440","317440","317440","0.6988000014424324","0.6988000014424324","0.6988000014424324","317440","317440","317440","0.6358000016212464","0.6358000016212464","0.6358000016212464","317440","317440","317440","0.7034999996423721","0.7034999996423721","0.7034999996423721","317440","317440","317440","0.6931999972462655","0.6931999972462655","0.6931999972462655","317440","317440","317440","0.6566999971866607","0.6566999971866607","0.6566999971866607","317440","317440","317440","0.689899999499321","0.689899999499321","0.689899999499321","315840","315840","315840","0.4292999994382262","0.4292999994382262","0.4292999994382262","316800","316800","316800","0.41209999956190585","0.41209999956190585","0.41209999956190585","317440","317440","317440","0.6934999978542328","0.6934999978542328","0.6934999978542328","317440","317440","317440","0.7019999992847442","0.7019999992847442","0.7019999992847442"
"496","318080","318080","318080","0.7006999984383583","0.7006999984383583","0.7006999984383583","318080","318080","318080","0.6474000040441752","0.6474000040441752","0.6474000040441752","318080","318080","318080","0.6917999988794327","0.6917999988794327","0.6917999988794327","318080","318080","318080","0.6932999989390374","0.6932999989390374","0.6932999989390374","318080","318080","318080","0.6422000002115965","0.6422000002115965","0.6422000002115965","318080","318080","318080","0.6931999997794628","0.6931999997794628","0.6931999997794628","316480","316480","316480","0.4288999991863966","0.4288999991863966","0.4288999991863966","317440","317440","317440","0.42010000010952353","0.42010000010952353","0.42010000010952353","318080","318080","318080","0.7038999974727631","0.7038999974727631","0.7038999974727631","318080","318080","318080","0.7077000012993813","0.7077000012993813","0.7077000012993813"
"497","318720","318720","318720","0.6923000004887581","0.6923000004887581","0.6923000004887581","318720","318720","318720","0.6469000013172627","0.6469000013172627","0.6469000013172627","318720","318720","318720","0.6974999979138374","0.6974999979138374","0.6974999979138374","318720","318720","318720","0.6823999977111816","0.6823999977111816","0.6823999977111816","318720","318720","318720","0.6521999993920327","0.6521999993920327","0.6521999993920327","318720","318720","318720","0.6937999999523163","0.6937999999523163","0.6937999999523163","317120","317120","317120","0.3775000017136335","0.3775000017136335","0.3775000017136335","318080","318080","318080","0.4005999994277954","0.4005999994277954","0.4005999994277954","318720","318720","318720","0.6957999992370606","0.6957999992370606","0.6957999992370606","318720","318720","318720","0.6999999979138374","0.6999999979138374","0.6999999979138374"
"498","319360","319360","319360","0.6992999994754792","0.6992999994754792","0.6992999994754792","319360","319360","319360","0.6446000009030104","0.6446000009030104","0.6446000009030104","319360","319360","319360","0.7042999985814095","0.7042999985814095","0.7042999985814095","319360","319360","319360","0.6868999978899956","0.6868999978899956","0.6868999978899956","319360","319360","319360","0.6521000009775162","0.6521000009775162","0.6521000009775162","319360","319360","319360","0.695799999833107","0.695799999833107","0.695799999833107","317760","317760","317760","0.3994000010564923","0.3994000010564923","0.3994000010564923","318720","318720","318720","0.43429999984800816","0.43429999984800816","0.43429999984800816","319360","319360","319360","0.7005999985337258","0.7005999985337258","0.7005999985337258","319360","319360","319360","0.6955999971926212","0.6955999971926212","0.6955999971926212"
"499","320000","320000","320000","0.7020999994874001","0.7020999994874001","0.7020999994874001","320000","320000","320000","0.6586999979615211","0.6586999979615211","0.6586999979615211","320000","320000","320000","0.7014999973773957","0.7014999973773957","0.7014999973773957","320000","320000","320000","0.6909000000357628","0.6909000000357628","0.6909000000357628","320000","320000","320000","0.6595000001788139","0.6595000001788139","0.6595000001788139","320000","320000","320000","0.6910999992489815","0.6910999992489815","0.6910999992489815","318400","318400","318400","0.38769999912008646","0.38769999912008646","0.38769999912008646","319360","319360","319360","0.40119999952614305","0.40119999952614305","0.40119999952614305","320000","320000","320000","0.6979999998211861","0.6979999998211861","0.6979999998211861","320000","320000","320000","0.6984000012278557","0.6984000012278557","0.6984000012278557"
